Self-Improving Diffusion Models with Synthetic Data

The artificial intelligence (AI) world is running out of real data for training increasingly large generative models, resulting in accelerating pressure to train on synthetic data. Unfortunately, training new generative models with synthetic data from current or past generation models creates an autophagous (self-consuming) loop that degrades the quality and/or diversity of the synthetic data in what has been termed model autophagy disorder (MAD) and model collapse. Current thinking around model autophagy recommends that synthetic data is to be avoided for model training lest the system deteriorate into MADness. In this paper, we take a different tack that treats synthetic data differently from real data. Self-IMproving diffusion models with Synthetic data (SIMS) is a new training concept for diffusion models that uses self-synthesized data to provide negative guidance during the generation process to steer a model's generative process away from the non-ideal synthetic data manifold and towards the real data distribution. We demonstrate that SIMS is capable of self-improvement; it establishes new records based on the Fr\'echet inception distance (FID) metric for CIFAR-10 and ImageNet-64 generation and achieves competitive results on FFHQ-64 and ImageNet-512. Moreover, SIMS is, to the best of our knowledge, the first prophylactic generative AI algorithm that can be iteratively trained on self-generated synthetic data without going MAD. As a bonus, SIMS can adjust a diffusion model's synthetic data distribution to match any desired in-domain target distribution to help mitigate biases and ensure fairness.

==> csvfiles/ablation/ema/imagnet64_100_different_training.csv <==
7.299999999999999822e+00,1.431269229760332440e+00
1.569999999999999929e+01,1.214843555296234001e+00
2.089999999999999858e+01,1.139584915334774351e+00
2.410000000000000142e+01,1.074055378168732977e+00
2.719999999999999929e+01,1.046987965805268317e+00
3.139999999999999858e+01,9.979270049171924395e-01
3.250000000000000000e+01,9.953191835977407420e-01
3.350000000000000000e+01,9.903138171800408562e-01
3.460000000000000142e+01,9.690366688078226876e-01
3.560000000000000142e+01,9.722241906333825012e-01
3.670000000000000284e+01,9.615898472085226967e-01
3.770000000000000284e+01,9.506368413950159191e-01
3.870000000000000284e+01,9.428584027235834553e-01
3.979999999999999716e+01,9.355453757021505723e-01
4.079999999999999716e+01,9.213553142537721508e-01
4.189999999999999858e+01,9.314396758034375612e-01
4.289999999999999858e+01,9.279546957115629713e-01
4.400000000000000000e+01,9.213553142537721508e-01
4.500000000000000000e+01,9.243315740452925366e-01
4.610000000000000142e+01,9.289497687340658727e-01
4.710000000000000142e+01,9.304117338980673058e-01
4.820000000000000284e+01,9.396757333601128970e-01
4.920000000000000284e+01,9.390508624752934574e-01
5.029999999999999716e+01,9.425453347438184082e-01
5.450000000000000000e+01,9.606499802157149048e-01
5.870000000000000284e+01,9.850446865705040356e-01
6.289999999999999858e+01,1.013405598906533367e+00
6.709999999999999432e+01,1.049365662247866871e+00
7.129999999999999716e+01,1.085292356472425279e+00
7.448000000000000398e+01,1.113921727803051542e+00
7.750000000000000000e+01,1.144204567234009762e+00
8.279999999999999716e+01,1.163024964166528896e+00
8.700000000000000000e+01,1.181550415791367881e+00
9.120000000000000284e+01,1.206275388451216291e+00
9.540000000000000568e+01,1.217555924108587595e+00
1.005999999999999943e+02,1.270881296913884295e+00
1.059000000000000057e+02,1.290431519636819235e+00
1.110999999999999943e+02,1.290163744078471009e+00
1.162999999999999972e+02,1.307069412758498528e+00
1.210999999999999943e+02,1.314794772236608456e+00
1.267999999999999972e+02,1.317070155412269461e+00
1.310000000000000000e+02,1.322614870709696078e+00
1.363000000000000114e+02,1.360049795191704991e+00
1.425999999999999943e+02,1.396036528386718656e+00
1.488000000000000114e+02,1.404420437416118439e+00
1.555000000000000000e+02,1.418002684592463813e+00
1.676999999999999886e+02,1.432006146432841742e+00
1.803000000000000114e+02,1.466165104955957421e+00
1.929000000000000057e+02,1.476190199717319462e+00
2.055000000000000000e+02,1.503259794951754769e+00


==> csvfiles/ablation/ema/imagnet64_50_different_training.csv <==
7.299999999999999822e+00,1.488604867708723134e+00
1.569999999999999929e+01,1.389289844734544754e+00
2.089999999999999858e+01,1.343594814736255527e+00
2.410000000000000142e+01,1.327700573173457022e+00
2.719999999999999929e+01,1.287674842177590984e+00
3.139999999999999858e+01,1.268989126612645624e+00
3.250000000000000000e+01,1.251375760633564260e+00
3.350000000000000000e+01,1.221134415856275801e+00
3.460000000000000142e+01,1.215054586110283275e+00
3.560000000000000142e+01,1.206369934462737437e+00
3.670000000000000284e+01,1.199954400465622628e+00
3.770000000000000284e+01,1.185822802989609626e+00
3.870000000000000284e+01,1.187717917305718407e+00
3.979999999999999716e+01,1.169767588825312510e+00
4.079999999999999716e+01,1.156863728073569852e+00
4.189999999999999858e+01,1.159900940514327905e+00
4.289999999999999858e+01,1.158412537186940927e+00
4.400000000000000000e+01,1.151016239153280996e+00
4.500000000000000000e+01,1.136931599885679933e+00
4.610000000000000142e+01,1.126870024376432244e+00
4.710000000000000142e+01,1.121601310299147114e+00
4.820000000000000284e+01,1.109813827816251042e+00
4.920000000000000284e+01,1.116818186090666742e+00
5.029999999999999716e+01,1.106619638658135063e+00
5.129999999999999716e+01,1.091567916589135878e+00
5.339999999999999858e+01,1.078918743815462822e+00
5.550000000000000000e+01,1.053688494606346282e+00
5.760000000000000142e+01,1.060937103938081272e+00
5.970000000000000284e+01,1.054430242659620820e+00
6.179999999999999716e+01,1.044839859507384894e+00
6.389999999999999858e+01,1.031540927365111271e+00
6.600000000000000000e+01,1.033405443309705296e+00
6.809999999999999432e+01,1.001822454151278574e+00
7.020000000000000284e+01,1.006696077897244690e+00
7.229999999999999716e+01,1.003893399223907190e+00
7.440000000000000568e+01,9.923541311963944844e-01
7.650000000000000000e+01,1.002950907452486273e+00
7.859999999999999432e+01,9.921009589094003100e-01
8.070000000000000284e+01,9.968728073661751177e-01
8.379999999999999716e+01,9.902220467851751140e-01
8.590000000000000568e+01,9.925473364782726460e-01
8.800000000000000000e+01,9.994673918112800814e-01
9.009999999999999432e+01,1.002859294047696803e+00
9.220000000000000284e+01,1.005712021855691196e+00
9.429999999999999716e+01,1.012802465557955278e+00
9.640000000000000568e+01,9.965437814328825805e-01
9.850000000000000000e+01,1.014312505395343234e+00
1.005999999999999943e+02,9.994449202472587279e-01
1.027000000000000028e+02,1.011901651257654855e+00
1.047999999999999972e+02,1.031479896285546483e+00
1.069000000000000057e+02,1.053910033738568508e+00
1.090000000000000000e+02,1.030308023746579593e+00
1.110999999999999943e+02,1.016862666963138206e+00
1.132000000000000028e+02,1.004285285705988962e+00
1.152999999999999972e+02,1.021820298126190796e+00
1.174000000000000057e+02,1.004377553069598417e+00
1.195000000000000000e+02,1.007445326469379232e+00
1.215999999999999943e+02,1.015058170054964126e+00
1.257999999999999972e+02,1.030741679590424509e+00
1.310699999999999932e+02,1.037035268669560084e+00
1.363000000000000114e+02,1.037805204289392158e+00
1.425999999999999943e+02,1.047962996187082885e+00
1.488000000000000114e+02,1.048587818593742949e+00
1.550999999999999943e+02,1.057941188079419836e+00
1.614000000000000057e+02,1.056753295130769432e+00
1.740000000000000000e+02,1.071977788215397576e+00
1.865999999999999943e+02,1.072700250573743963e+00
1.929000000000000057e+02,1.079447058125745373e+00
1.991999999999999886e+02,1.076481297595436537e+00
2.055000000000000000e+02,1.084924732591944885e+00


==> csvfiles/ablation/num_steps/imagnet64_num_steps_w_guidance.csv <==
2.200000000000000000e+01,1.428765368592311802e+01
3.000000000000000000e+01,3.490890505373804853e+00
3.800000000000000000e+01,1.746184168384265600e+00
4.600000000000000000e+01,1.270654233840972980e+00
5.000000000000000000e+01,1.162750478368443252e+00
5.400000000000000000e+01,1.091200934925161237e+00
5.800000000000000000e+01,1.048989314652365223e+00
6.200000000000000000e+01,1.019258883714723840e+00
6.600000000000000000e+01,9.889224776779504955e-01
7.000000000000000000e+01,9.774095137738756378e-01
7.400000000000000000e+01,9.658543047781336099e-01
7.800000000000000000e+01,9.562304642035789337e-01
8.200000000000000000e+01,9.463700860560769756e-01
8.600000000000000000e+01,9.428608277840636598e-01
9.000000000000000000e+01,9.389465588265264451e-01
9.400000000000000000e+01,9.331916676194527138e-01
9.800000000000000000e+01,9.339351348893014659e-01
1.020000000000000000e+02,9.288052898243891464e-01
1.060000000000000000e+02,9.287138511665807838e-01
1.100000000000000000e+02,9.261706853969859932e-01
1.140000000000000000e+02,9.266764618900458217e-01
1.180000000000000000e+02,9.263606867564274649e-01
1.220000000000000000e+02,9.258370524442832705e-01
1.260000000000000000e+02,9.248606395941503244e-01
1.300000000000000000e+02,9.266438713900250201e-01
1.340000000000000000e+02,9.233832336064433655e-01
1.380000000000000000e+02,9.256361162704584977e-01
1.420000000000000000e+02,9.222184328046977297e-01
1.460000000000000000e+02,9.250774937529880892e-01
1.500000000000000000e+02,9.220515643189579613e-01
1.540000000000000000e+02,9.236424667717414438e-01
1.580000000000000000e+02,9.219837010287644796e-01
1.620000000000000000e+02,9.218311903763145576e-01
1.660000000000000000e+02,9.226820165682876329e-01
1.700000000000000000e+02,9.220622064013933583e-01
1.740000000000000000e+02,9.227847020023631774e-01
1.780000000000000000e+02,9.228479128831372780e-01
1.820000000000000000e+02,9.227310381117347360e-01
1.860000000000000000e+02,9.227961380990880036e-01
1.900000000000000000e+02,9.221310023775650677e-01
1.940000000000000000e+02,9.235648939230048926e-01
1.980000000000000000e+02,9.227985908134938020e-01


==> csvfiles/ablation/num_steps/imagnet64_num_steps_wo_guidance.csv <==
1.100000000000000000e+01,1.075125016732611982e+01
1.500000000000000000e+01,3.561013716542187346e+00
1.900000000000000000e+01,2.389676075090252816e+00
2.300000000000000000e+01,2.033858367440498416e+00
2.700000000000000000e+01,1.880344621296900387e+00
3.100000000000000000e+01,1.801408362371817340e+00
3.500000000000000000e+01,1.760712029594002637e+00
3.900000000000000000e+01,1.737261786867863034e+00
4.300000000000000000e+01,1.719489792177520959e+00
4.700000000000000000e+01,1.707439664912844490e+00
5.100000000000000000e+01,1.698782681170482922e+00
5.500000000000000000e+01,1.693261469842838984e+00
5.900000000000000000e+01,1.687233475870993260e+00
6.300000000000000000e+01,1.683412023975710436e+00
6.700000000000000000e+01,1.679804248685598633e+00
7.100000000000000000e+01,1.676690975793711402e+00
7.500000000000000000e+01,1.675067488473277466e+00
7.900000000000000000e+01,1.673603795656552595e+00
8.300000000000000000e+01,1.671783471082097794e+00
8.700000000000000000e+01,1.670238154720073087e+00
9.100000000000000000e+01,1.669643124183830096e+00
9.500000000000000000e+01,1.669105109482296845e+00
9.900000000000000000e+01,1.668208603274634605e+00
1.030000000000000000e+02,1.668027559375987900e+00
1.070000000000000000e+02,1.667154095474344233e+00
1.110000000000000000e+02,1.665775185948414450e+00
1.150000000000000000e+02,1.665812098396952656e+00
1.190000000000000000e+02,1.665085882953101670e+00
1.230000000000000000e+02,1.663958024111543699e+00
1.270000000000000000e+02,1.664212511377419101e+00
1.350000000000000000e+02,1.664011267496969371e+00
1.390000000000000000e+02,1.663460447749976145e+00
1.430000000000000000e+02,1.663003912450287780e+00
1.470000000000000000e+02,1.662666697847271724e+00
1.510000000000000000e+02,1.662490870213228611e+00
1.550000000000000000e+02,1.662219497221227194e+00
1.590000000000000000e+02,1.661935271167910733e+00
1.630000000000000000e+02,1.662046318569503356e+00
1.670000000000000000e+02,1.661883081902342019e+00
1.710000000000000000e+02,1.661713171821403101e+00
1.750000000000000000e+02,1.661785154092829231e+00
1.790000000000000000e+02,1.661808017897544731e+00
1.830000000000000000e+02,1.661717670121807933e+00
1.870000000000000000e+02,1.661229439548539633e+00
1.910000000000000000e+02,1.661170784123998434e+00
1.950000000000000000e+02,1.661145441249398447e+00
1.990000000000000000e+02,1.660932661467407812e+00


==> csvfiles/ablation/parameters/imagnet64_100_different_training.csv <==
7.299999999999999822e+00,1.431269229760332440e+00
1.569999999999999929e+01,1.214843555296234001e+00
2.089999999999999858e+01,1.139584915334774351e+00
2.410000000000000142e+01,1.074055378168732977e+00
2.719999999999999929e+01,1.046987965805268317e+00
3.139999999999999858e+01,9.979270049171924395e-01
3.250000000000000000e+01,9.953191835977407420e-01
3.350000000000000000e+01,9.903138171800408562e-01
3.460000000000000142e+01,9.690366688078226876e-01
3.560000000000000142e+01,9.722241906333825012e-01
3.670000000000000284e+01,9.615898472085226967e-01
3.770000000000000284e+01,9.506368413950159191e-01
3.870000000000000284e+01,9.428584027235834553e-01
3.979999999999999716e+01,9.355453757021505723e-01
4.079999999999999716e+01,9.213553142537721508e-01
4.189999999999999858e+01,9.314396758034375612e-01
4.289999999999999858e+01,9.279546957115629713e-01
4.400000000000000000e+01,9.213553142537721508e-01
4.500000000000000000e+01,9.243315740452925366e-01
4.610000000000000142e+01,9.289497687340658727e-01
4.710000000000000142e+01,9.304117338980673058e-01
4.820000000000000284e+01,9.396757333601128970e-01
4.920000000000000284e+01,9.390508624752934574e-01
5.029999999999999716e+01,9.425453347438184082e-01
5.450000000000000000e+01,9.606499802157149048e-01
5.870000000000000284e+01,9.850446865705040356e-01
6.289999999999999858e+01,1.013405598906533367e+00
6.709999999999999432e+01,1.049365662247866871e+00
7.129999999999999716e+01,1.085292356472425279e+00
7.448000000000000398e+01,1.113921727803051542e+00
7.750000000000000000e+01,1.144204567234009762e+00
8.279999999999999716e+01,1.163024964166528896e+00
8.700000000000000000e+01,1.181550415791367881e+00
9.120000000000000284e+01,1.206275388451216291e+00
9.540000000000000568e+01,1.217555924108587595e+00
1.005999999999999943e+02,1.270881296913884295e+00
1.059000000000000057e+02,1.290431519636819235e+00
1.110999999999999943e+02,1.290163744078471009e+00
1.162999999999999972e+02,1.307069412758498528e+00
1.210999999999999943e+02,1.314794772236608456e+00
1.267999999999999972e+02,1.317070155412269461e+00
1.310000000000000000e+02,1.322614870709696078e+00
1.363000000000000114e+02,1.360049795191704991e+00
1.425999999999999943e+02,1.396036528386718656e+00
1.488000000000000114e+02,1.404420437416118439e+00
1.555000000000000000e+02,1.418002684592463813e+00
1.676999999999999886e+02,1.432006146432841742e+00
1.803000000000000114e+02,1.466165104955957421e+00
1.929000000000000057e+02,1.476190199717319462e+00
2.055000000000000000e+02,1.503259794951754769e+00


==> csvfiles/ablation/parameters/imagnet64_decoder_only_different_training.csv <==
6.200000000000000178e+00,1.532286140741409231e+00
1.250000000000000000e+01,1.396125185940929825e+00
1.887000000000000099e+01,1.276010197506106669e+00
2.510000000000000142e+01,1.205582997978375648e+00
3.144999999999999929e+01,1.138552375265791783e+00
3.770000000000000284e+01,1.061921998823624369e+00
4.400000000000000000e+01,1.034956053450621249e+00
4.610000000000000142e+01,1.011409189225348504e+00
4.820000000000000284e+01,1.020402953915784838e+00
4.920000000000000284e+01,1.014180652073246147e+00
5.029999999999999716e+01,1.019418323609974975e+00
5.129999999999999716e+01,1.016201478487360088e+00
5.239999999999999858e+01,1.025089603896486512e+00
5.450000000000000000e+01,1.029557442182442051e+00
5.660000000000000142e+01,1.041613161151214717e+00
6.289999999999999858e+01,1.059410628498919538e+00
6.920000000000000284e+01,1.162403734639271713e+00
7.540000000000000568e+01,1.227566483527913865e+00
8.070000000000000284e+01,1.235765462616214228e+00
8.800000000000000000e+01,1.260994969714818836e+00
9.429999999999999716e+01,1.285262924976996457e+00
9.959999999999999432e+01,1.320110096915843023e+00
1.069000000000000057e+02,1.343814082095157625e+00
1.142000000000000028e+02,1.349997499386256905e+00
1.300000000000000000e+02,1.391798025297496411e+00
1.425999999999999943e+02,1.411697600793862417e+00
1.488000000000000114e+02,1.413721214320044828e+00
1.614000000000000057e+02,1.413886227451476074e+00
1.744000000000000057e+02,1.419701890973624092e+00
1.865999999999999943e+02,1.454468685788795845e+00
2.055000000000000000e+02,1.484024150710352652e+00


==> csvfiles/ablation/training_size/imagnet64_100_different_training.csv <==
7.299999999999999822e+00,1.431269229760332440e+00
1.569999999999999929e+01,1.214843555296234001e+00
2.089999999999999858e+01,1.139584915334774351e+00
2.410000000000000142e+01,1.074055378168732977e+00
2.719999999999999929e+01,1.046987965805268317e+00
3.139999999999999858e+01,9.979270049171924395e-01
3.250000000000000000e+01,9.953191835977407420e-01
3.350000000000000000e+01,9.903138171800408562e-01
3.460000000000000142e+01,9.690366688078226876e-01
3.560000000000000142e+01,9.722241906333825012e-01
3.670000000000000284e+01,9.615898472085226967e-01
3.770000000000000284e+01,9.506368413950159191e-01
3.870000000000000284e+01,9.428584027235834553e-01
3.979999999999999716e+01,9.355453757021505723e-01
4.079999999999999716e+01,9.213553142537721508e-01
4.189999999999999858e+01,9.314396758034375612e-01
4.289999999999999858e+01,9.279546957115629713e-01
4.400000000000000000e+01,9.213553142537721508e-01
4.500000000000000000e+01,9.243315740452925366e-01
4.610000000000000142e+01,9.289497687340658727e-01
4.710000000000000142e+01,9.304117338980673058e-01
4.820000000000000284e+01,9.396757333601128970e-01
4.920000000000000284e+01,9.390508624752934574e-01
5.029999999999999716e+01,9.425453347438184082e-01
5.450000000000000000e+01,9.606499802157149048e-01
5.870000000000000284e+01,9.850446865705040356e-01
6.289999999999999858e+01,1.013405598906533367e+00
6.709999999999999432e+01,1.049365662247866871e+00
7.129999999999999716e+01,1.085292356472425279e+00
7.448000000000000398e+01,1.113921727803051542e+00
7.750000000000000000e+01,1.144204567234009762e+00
8.279999999999999716e+01,1.163024964166528896e+00
8.700000000000000000e+01,1.181550415791367881e+00
9.120000000000000284e+01,1.206275388451216291e+00
9.540000000000000568e+01,1.217555924108587595e+00
1.005999999999999943e+02,1.270881296913884295e+00
1.059000000000000057e+02,1.290431519636819235e+00
1.110999999999999943e+02,1.290163744078471009e+00
1.162999999999999972e+02,1.307069412758498528e+00
1.210999999999999943e+02,1.314794772236608456e+00
1.267999999999999972e+02,1.317070155412269461e+00
1.310000000000000000e+02,1.322614870709696078e+00
1.363000000000000114e+02,1.360049795191704991e+00
1.425999999999999943e+02,1.396036528386718656e+00
1.488000000000000114e+02,1.404420437416118439e+00
1.555000000000000000e+02,1.418002684592463813e+00
1.676999999999999886e+02,1.432006146432841742e+00
1.803000000000000114e+02,1.466165104955957421e+00
1.929000000000000057e+02,1.476190199717319462e+00
2.055000000000000000e+02,1.503259794951754769e+00


==> csvfiles/ablation/training_size/imagnet64_big_training_different_training.csv <==
1.040000000000000036e+01,1.350559409809291900e+00
1.459999999999999964e+01,1.247771556435869345e+00
1.880000000000000071e+01,1.192475608690571010e+00
2.300000000000000000e+01,1.146811184162596309e+00
3.139999999999999858e+01,1.050795849675622451e+00
3.560000000000000142e+01,9.915317696504060141e-01
3.979999999999999716e+01,9.686936087411980312e-01
4.189999999999999858e+01,9.546990154454648714e-01
4.400000000000000000e+01,9.386088629257337557e-01
4.610000000000000142e+01,9.465965807003119403e-01
4.820000000000000284e+01,9.410622786856485122e-01
5.029999999999999716e+01,9.331165644501367984e-01
5.239999999999999858e+01,9.253390040503548519e-01
5.660000000000000142e+01,9.248606395941503244e-01
6.079999999999999716e+01,9.313896186575070235e-01
6.500000000000000000e+01,9.387164785907873288e-01
6.920000000000000284e+01,9.618608152941142686e-01
7.340000000000000568e+01,9.658081835119483038e-01
7.759000000000000341e+01,9.883644678193042044e-01
8.170000000000000284e+01,1.005275975192327031e+00
8.590000000000000568e+01,1.014883001454438771e+00
9.009999999999999432e+01,1.021458958527515115e+00
9.850000000000000000e+01,1.051106655514701504e+00
1.027000000000000028e+02,1.069682697070880373e+00
1.069000000000000057e+02,1.086082764086537811e+00
1.110999999999999943e+02,1.102304690311600499e+00
1.152999999999999972e+02,1.117604146091534689e+00
1.195000000000000000e+02,1.130783792363689644e+00
1.237000000000000028e+02,1.139575635996141756e+00
1.279000000000000057e+02,1.144464452642862229e+00
1.320999999999999943e+02,1.154507531017131106e+00
1.363000000000000114e+02,1.167176799872483350e+00
1.405000000000000000e+02,1.186315018330946325e+00
1.446999999999999886e+02,1.187337312659973776e+00
1.488000000000000114e+02,1.198588931241368227e+00
1.530000000000000000e+02,1.196293070651907486e+00
1.571999999999999886e+02,1.206180004935295091e+00
1.614000000000000057e+02,1.218188627013969905e+00
1.655999999999999943e+02,1.212604728867781478e+00
1.950000000000000000e+02,1.251304593751292327e+00
1.991999999999999886e+02,1.247634616368541449e+00
2.034000000000000057e+02,1.257543363739078046e+00
2.055000000000000000e+02,1.259131525608601532e+00


==> csvfiles/ablation/training_size/imagnet64_small_training_different_training.csv <==
7.299999999999999822e+00,1.372579335216106422e+00
8.300000000000000711e+00,1.310451823044998410e+00
9.400000000000000355e+00,1.250383823514089165e+00
1.040000000000000036e+01,1.199804988099671732e+00
1.150000000000000000e+01,1.165099008178298368e+00
1.258000000000000007e+01,1.128777484720105306e+00
1.359999999999999964e+01,1.093152395222661166e+00
1.459999999999999964e+01,1.064385299071618718e+00
1.569999999999999929e+01,1.050571339623539657e+00
1.669999999999999929e+01,1.051946003270318730e+00
1.780000000000000071e+01,1.042683844033160723e+00
1.880000000000000071e+01,1.044306648939968607e+00
1.989999999999999858e+01,1.056373745390263297e+00
2.096999999999999886e+01,1.069261809762615867e+00
2.200000000000000000e+01,1.075763482609784161e+00
2.300000000000000000e+01,1.068060101954646290e+00
2.410000000000000142e+01,1.080086272393887992e+00
2.510000000000000142e+01,1.088569555024360147e+00
2.619999999999999929e+01,1.113442325851357495e+00
2.719999999999999929e+01,1.120312832709282613e+00
2.830000000000000071e+01,1.145164599777177994e+00
2.830000000000000071e+01,1.160635940178948777e+00
3.050000000000000000e+01,1.184163081542209950e+00
3.139999999999999858e+01,1.198275293359067240e+00
3.250000000000000000e+01,1.219969194260574152e+00
3.350000000000000000e+01,1.241634279087571624e+00
3.560000000000000142e+01,1.272014607266603203e+00
3.670000000000000284e+01,1.294085736815034471e+00
4.289999999999999858e+01,1.418844685876977874e+00
4.820000000000000284e+01,1.543777077252224794e+00
5.339999999999999858e+01,1.683412023975710436e+00
5.870000000000000284e+01,1.683412023975710436e+00
6.389999999999999858e+01,1.683412023975710436e+00
6.920000000000000284e+01,1.683412023975710436e+00
7.340000000000000568e+01,1.683412023975710436e+00


==> csvfiles/dist_shift/female_percent.csv <==
-1.000000000000000000e+00,3.250800000000000267e+01
-5.000000000000000000e-01,4.151149999999999807e+01
0.000000000000000000e+00,5.029350000000000165e+01
2.500000000000000000e-01,5.423149999999999693e+01
5.000000000000000000e-01,5.782549999999999812e+01
7.500000000000000000e-01,6.091550000000000153e+01
1.000000000000000000e+00,6.377700000000000102e+01
1.250000000000000000e+00,6.626349999999999341e+01
1.500000000000000000e+00,6.853050000000000352e+01
1.750000000000000000e+00,7.048749999999999716e+01
2.000000000000000000e+00,7.212399999999999523e+01
2.250000000000000000e+00,7.372899999999999920e+01
2.500000000000000000e+00,7.518750000000000000e+01
3.000000000000000000e+00,7.765500000000000114e+01
3.500000000000000000e+00,7.967449999999999477e+01
4.000000000000000000e+00,8.140049999999999386e+01


==> csvfiles/dist_shift/male_female_fid.csv <==
-1.000000000000000000e+00,5.102764257140103510e+00,5.201879459979732445e+00
-5.000000000000000000e-01,3.900753603827062488e+00,4.008014099024329369e+00
0.000000000000000000e+00,2.987834008443307710e+00,2.956214750665653312e+00
2.500000000000000000e-01,2.551965152606575860e+00,2.601001585298964081e+00
5.000000000000000000e-01,2.180676835927332746e+00,2.243791548959881421e+00
7.500000000000000000e-01,1.902229521370986332e+00,2.106675225498881865e+00
1.000000000000000000e+00,1.675156314077105968e+00,2.025548186626999758e+00
1.250000000000000000e+00,1.600644473302635262e+00,2.024225683386183583e+00
1.500000000000000000e+00,1.547234368535230997e+00,2.186806438123527041e+00
1.750000000000000000e+00,1.663983060206853715e+00,2.540485680041713934e+00
2.000000000000000000e+00,1.913610884938752754e+00,3.072231940450587118e+00
2.250000000000000000e+00,2.277800524075665578e+00,3.682022237983291202e+00
2.500000000000000000e+00,2.846059803034417524e+00,4.595961528276777841e+00
3.000000000000000000e+00,4.429609060548495236e+00,6.753707951375953478e+00
3.500000000000000000e+00,6.871686044309759822e+00,9.637326040781697856e+00
4.000000000000000000e+00,1.012730984483489749e+01,1.345899779738083168e+01


==> csvfiles/gmad/allgenNs125.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000222e+00
1.000000000000000000e+00,1.558935610077317069e+00,1.297875033994584593e+00,9.702181625031245371e-01
2.000000000000000000e+00,1.653798983509369824e+00,1.232769512623745012e+00,9.937692625001506297e-01
3.000000000000000000e+00,1.701317716889872322e+00,1.234954877705398690e+00,9.883144956602507580e-01
4.000000000000000000e+00,1.721256465361675536e+00,1.266800012486293703e+00,9.785984709556240224e-01
5.000000000000000000e+00,1.678659101942027165e+00,1.271943905612119119e+00,1.001584840869193194e+00
6.000000000000000000e+00,1.707356493903654293e+00,1.276335486222504700e+00,9.893163781746231455e-01
7.000000000000000000e+00,1.707140570765639298e+00,1.214763904917782078e+00,9.715751490312537486e-01
8.000000000000000000e+00,1.760900405851451023e+00,1.207019476186411255e+00,1.000720293473791767e+00
9.000000000000000000e+00,1.685977294093246259e+00,1.262990092346597093e+00,9.754669257256222137e-01
1.000000000000000000e+01,1.729420238734000304e+00,1.239034765700551821e+00,9.799120468408142326e-01
1.100000000000000000e+01,1.682831210414387879e+00,1.301075560957385857e+00,9.823208010463531092e-01
1.200000000000000000e+01,1.689198367881516338e+00,1.316144871006001305e+00,1.005622964569233835e+00
1.300000000000000000e+01,1.666316286046896966e+00,1.343862058426648964e+00,9.988968590848242846e-01
1.400000000000000000e+01,1.731869714494535861e+00,1.220854157325650169e+00,9.948047482202578840e-01
1.500000000000000000e+01,1.744348014923189583e+00,1.278170532941794946e+00,1.023720097519836392e+00
1.600000000000000000e+01,1.690350778113616448e+00,1.247949968899821238e+00,1.009710030587109397e+00
1.700000000000000000e+01,1.687917961356070418e+00,1.273204228320993225e+00,9.931547722472691131e-01
1.800000000000000000e+01,1.677047740609136639e+00,1.296523800611739219e+00,1.011569818908604201e+00
1.900000000000000000e+01,1.711622505165450558e+00,1.314219598938405786e+00,9.897082497783787902e-01
2.000000000000000000e+01,1.721341841312640453e+00,1.265945535632643892e+00,1.008486703029893850e+00
2.100000000000000000e+01,1.793975061943105409e+00,1.289038282083018183e+00,1.034569061687398150e+00
2.200000000000000000e+01,1.725976346692555508e+00,1.208924556442468212e+00,1.039481464029184732e+00
2.300000000000000000e+01,1.642654532268236656e+00,1.288342796713338068e+00,9.684975165105665917e-01
2.400000000000000000e+01,1.702289122253958231e+00,1.285155083194934100e+00,1.005368305042097621e+00
2.500000000000000000e+01,1.682444222055023531e+00,1.285439515553466805e+00,1.000541709670341062e+00
2.600000000000000000e+01,1.715786495914765064e+00,1.265698980517039107e+00,1.031204106115004793e+00
2.700000000000000000e+01,1.702601986449629567e+00,1.272063253433059371e+00,9.789462525918017910e-01
2.800000000000000000e+01,1.743035206865265030e+00,1.303349575209973299e+00,1.016084639017183822e+00
2.900000000000000000e+01,1.709458451992621697e+00,1.310173983488483573e+00,1.025048891365917036e+00
3.000000000000000000e+01,1.689751747564980588e+00,1.226691527752670874e+00,1.007473645098121429e+00
3.100000000000000000e+01,1.682504969539525996e+00,1.253354653621489012e+00,9.695890408440643871e-01
3.200000000000000000e+01,1.721439233578490491e+00,1.245762132214620177e+00,9.968680542490055974e-01
3.300000000000000000e+01,1.708636301735709351e+00,1.290783389747673482e+00,1.018850595216097554e+00
3.400000000000000000e+01,1.723458805843437913e+00,1.290173120112555916e+00,1.026814526861209664e+00
3.500000000000000000e+01,1.719663324149000028e+00,1.292689753860860602e+00,9.837432786306933297e-01
3.600000000000000000e+01,1.745695477737953860e+00,1.235504923733761640e+00,9.914114342565092386e-01
3.700000000000000000e+01,1.687013768148087678e+00,1.286467830277842950e+00,1.003792504395703666e+00
3.800000000000000000e+01,1.727369001855532993e+00,1.278274256829176503e+00,1.012193298697568578e+00
3.900000000000000000e+01,1.680726938944055782e+00,1.239150413553000707e+00,9.978564678457352288e-01
4.000000000000000000e+01,1.691586791653093780e+00,1.203525968364524523e+00,9.782433145788073103e-01
4.100000000000000000e+01,1.716535483510050364e+00,1.289123225030087250e+00,1.009940620829263169e+00
4.200000000000000000e+01,1.729877496837468387e+00,1.215270127846528769e+00,9.808491529122366215e-01
4.300000000000000000e+01,1.695998863355964614e+00,1.227346043891109240e+00,9.989011324746980280e-01
4.400000000000000000e+01,1.679785064717215226e+00,1.252090711374016285e+00,9.785985496019504737e-01
4.500000000000000000e+01,1.715822564901334557e+00,1.207729092962527062e+00,1.018159618801572464e+00
4.600000000000000000e+01,1.731329117889404579e+00,1.200139572695982704e+00,9.829533875187111969e-01
4.700000000000000000e+01,1.731105403464000547e+00,1.295221180861992227e+00,9.692906997086508936e-01
4.800000000000000000e+01,1.737376857310740430e+00,1.250052155473079463e+00,9.996025010949001199e-01
4.900000000000000000e+01,1.712317408682587860e+00,1.299340079643049206e+00,1.012384514120168388e+00
5.000000000000000000e+01,1.714035543789989013e+00,1.215547569488867774e+00,9.787930639317227177e-01
5.100000000000000000e+01,1.724812018841075378e+00,1.240708424729555226e+00,9.849613575195972359e-01
5.200000000000000000e+01,1.732655608942550662e+00,1.204344604287255871e+00,9.903675288601264670e-01
5.300000000000000000e+01,1.678439809939653360e+00,1.205392935111003982e+00,9.498691954332814102e-01
5.400000000000000000e+01,1.669217440817162723e+00,1.210950435268661751e+00,9.736344898587493413e-01
5.500000000000000000e+01,1.673639977461048645e+00,1.254420886156255133e+00,1.002704951832474212e+00
5.600000000000000000e+01,1.693986454322932600e+00,1.346268191689825366e+00,1.013987952779691559e+00
5.700000000000000000e+01,1.665934859605914031e+00,1.279866066845982475e+00,9.593505131454587165e-01
5.800000000000000000e+01,1.720637931766801909e+00,1.237064818410035016e+00,9.968645899101334917e-01
5.900000000000000000e+01,1.715910170546932623e+00,1.247841523799940733e+00,9.921833372275234986e-01
6.000000000000000000e+01,1.741282093615897253e+00,1.369625279172080212e+00,9.831715228734353440e-01
6.100000000000000000e+01,1.741371751618656871e+00,1.279573312072808555e+00,9.998410069449323867e-01
6.200000000000000000e+01,1.738174303394828479e+00,1.233818282754399309e+00,9.750227652678095103e-01
6.300000000000000000e+01,1.718574690917435310e+00,1.211278777313139932e+00,1.000126955759242708e+00
6.400000000000000000e+01,1.718837507388395913e+00,1.332843117211513606e+00,9.742406596472724667e-01
6.500000000000000000e+01,1.686995234491808215e+00,1.269030865002307884e+00,1.000346397271951515e+00
6.600000000000000000e+01,1.709261290167661596e+00,1.329254460553080719e+00,9.854987159270716113e-01
6.700000000000000000e+01,1.690678561219065790e+00,1.203231387744605252e+00,9.726851928492996624e-01
6.800000000000000000e+01,1.687769291003527350e+00,1.345453269998636125e+00,1.007483866521085458e+00
6.900000000000000000e+01,1.737314255073408642e+00,1.139890811207390664e+00,1.010190133408741087e+00
7.000000000000000000e+01,1.696194188826788851e+00,1.246145436128276218e+00,9.829904368603078479e-01
7.100000000000000000e+01,1.716180666149797585e+00,1.270558295638402280e+00,1.000521600796538513e+00
7.200000000000000000e+01,1.707349353030159333e+00,1.265610978612453419e+00,1.024269869765821905e+00
7.300000000000000000e+01,1.714809418980443700e+00,1.251555718418680296e+00,1.004459409457869823e+00
7.400000000000000000e+01,1.704091759119220395e+00,1.218133509497829392e+00,1.003116537090041671e+00
7.500000000000000000e+01,1.700416135814722063e+00,1.238182980067920713e+00,9.961650348376502873e-01
7.600000000000000000e+01,1.730229299099292906e+00,1.218787610932720034e+00,9.731711536887958092e-01
7.700000000000000000e+01,1.788179994599195632e+00,1.273038524771991087e+00,9.967548039590444775e-01
7.800000000000000000e+01,1.718822210785249771e+00,1.362586064018765919e+00,1.010052230846479215e+00
7.900000000000000000e+01,1.734798160452903248e+00,1.297433434714921896e+00,1.007176212001535731e+00
8.000000000000000000e+01,1.699124596906123053e+00,1.308408262495180274e+00,9.882303658643359912e-01
8.100000000000000000e+01,1.687388419571330900e+00,1.239638054260134625e+00,1.022182445188919431e+00
8.200000000000000000e+01,1.714697619577207233e+00,1.202619234725919695e+00,1.015761371219406461e+00
8.300000000000000000e+01,1.744108324020702927e+00,1.283290698384811801e+00,9.898513547064885509e-01
8.400000000000000000e+01,1.730010096708891165e+00,1.218023943312724011e+00,9.626628527726370788e-01
8.500000000000000000e+01,1.696212174105773185e+00,1.249039112702118093e+00,9.657399351742027571e-01
8.600000000000000000e+01,1.717800325686920537e+00,1.277238150751669243e+00,9.721643495871888918e-01
8.700000000000000000e+01,1.756938121421437238e+00,1.191304139642839877e+00,9.865674855234226603e-01
8.800000000000000000e+01,1.743286194786224375e+00,1.247437187864266939e+00,1.024040857576669294e+00
8.900000000000000000e+01,1.729209674341769531e+00,1.310634131445583606e+00,1.012848879260530799e+00
9.000000000000000000e+01,1.700840768703947958e+00,1.280581578938460474e+00,9.904169466534978872e-01
9.100000000000000000e+01,1.710830099201542831e+00,1.308352650874579082e+00,9.897444823943979397e-01
9.200000000000000000e+01,1.711113166086330795e+00,1.324145644902286589e+00,1.015352142409208680e+00
9.300000000000000000e+01,1.736895090524847918e+00,1.285443653151233656e+00,1.000990332941198657e+00
9.400000000000000000e+01,1.728393814187702882e+00,1.242754425475898650e+00,1.002007083265737064e+00
9.500000000000000000e+01,1.717929015609960475e+00,1.236656029817944313e+00,9.546739485299768901e-01
9.600000000000000000e+01,1.705593448754088914e+00,1.227057520191733087e+00,9.988324611563270672e-01
9.700000000000000000e+01,1.664464530443400703e+00,1.284894209056379077e+00,1.008136645330374837e+00
9.800000000000000000e+01,1.699986244344791508e+00,1.289234532141323220e+00,9.849354233051189622e-01
9.900000000000000000e+01,1.718735084345929476e+00,1.264711761217857111e+00,9.915263748411382583e-01


==> csvfiles/gmad/allgenNs250.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000222e+00
1.000000000000000000e+00,1.955470401774899836e+00,1.414124517063216180e+00,1.009103277936429954e+00
2.000000000000000000e+00,2.316723390799783289e+00,1.579251359172698876e+00,9.847154163778405467e-01
3.000000000000000000e+00,2.462381018530358734e+00,1.643703903863799498e+00,1.040967439744995504e+00
4.000000000000000000e+00,2.416590720480174426e+00,1.663762921689569962e+00,1.007993519204414934e+00
5.000000000000000000e+00,2.475961284123871842e+00,1.761077331765397602e+00,1.008800502825772938e+00
6.000000000000000000e+00,2.448950627762910504e+00,1.781237790410881816e+00,1.016729323247446581e+00
7.000000000000000000e+00,2.476385490581481275e+00,1.729004881760077827e+00,9.972178431213093441e-01
8.000000000000000000e+00,2.448270902442153840e+00,1.714771592984882798e+00,1.012652230213559434e+00
9.000000000000000000e+00,2.379903946431783712e+00,1.705526238265983485e+00,9.833419371754584803e-01
1.000000000000000000e+01,2.415833818615810369e+00,1.730981102412064931e+00,1.007876512971280114e+00
1.100000000000000000e+01,2.459294196676542477e+00,1.689716762338481892e+00,1.029978815243241863e+00
1.200000000000000000e+01,2.491317866368832679e+00,1.718768749696059750e+00,1.021118637828021702e+00
1.300000000000000000e+01,2.547513107584538528e+00,1.709412015236195570e+00,1.021695720403718033e+00
1.400000000000000000e+01,2.505229089877933912e+00,1.765150446594196287e+00,1.007091581084286869e+00
1.500000000000000000e+01,2.349472543292624671e+00,1.695432409098606152e+00,1.012394198573726145e+00
1.600000000000000000e+01,2.428413199148054424e+00,1.750083875489182095e+00,1.010341304869381895e+00
1.700000000000000000e+01,2.459394013271073209e+00,1.745753294008823842e+00,1.004577379457662678e+00
1.800000000000000000e+01,2.492767705364318687e+00,1.742396708553274554e+00,9.972158832667851192e-01
1.900000000000000000e+01,2.436492432129491625e+00,1.713248712150974296e+00,1.024979569474884222e+00
2.000000000000000000e+01,2.466979822046784676e+00,1.759367881490004004e+00,9.894902196888817336e-01
2.100000000000000000e+01,2.492420758513724355e+00,1.780966852088335495e+00,1.003120213162416174e+00
2.200000000000000000e+01,2.460793963523454142e+00,1.723409579429038496e+00,9.931824921881702295e-01
2.300000000000000000e+01,2.494417943857544895e+00,1.721908151214908145e+00,9.884211660371107211e-01
2.400000000000000000e+01,2.496221674654351741e+00,1.664022113562668936e+00,9.995110743406286913e-01
2.500000000000000000e+01,2.524740146104281990e+00,1.801074571244928757e+00,1.008506510325309025e+00
2.600000000000000000e+01,2.482825720269596914e+00,1.797847290171034285e+00,1.028945073590393111e+00
2.700000000000000000e+01,2.464799703144340270e+00,1.744643640315389987e+00,9.846138755446458557e-01
2.800000000000000000e+01,2.454097970373980697e+00,1.798744847429135207e+00,1.020524795875984658e+00
2.900000000000000000e+01,2.420650423728361478e+00,1.703208715812718266e+00,1.028820583058234650e+00
3.000000000000000000e+01,2.447423137469042498e+00,1.667015809467664145e+00,1.044669604021324361e+00
3.100000000000000000e+01,2.445492539887538452e+00,1.669295224041889902e+00,1.018342079166032033e+00
3.200000000000000000e+01,2.465406976570225783e+00,1.667499185621179825e+00,9.970122478746732408e-01
3.300000000000000000e+01,2.491704481751066957e+00,1.694571948544512097e+00,1.002332083412452279e+00
3.400000000000000000e+01,2.501539149331686751e+00,1.659546967407014462e+00,1.011133783799258223e+00
3.500000000000000000e+01,2.490902424354333622e+00,1.686143802345055454e+00,1.028456237949840979e+00
3.600000000000000000e+01,2.501191691779625081e+00,1.644973511471717442e+00,9.988122422977949721e-01
3.700000000000000000e+01,2.512490241677979519e+00,1.684444672764543682e+00,9.973779785860006353e-01
3.800000000000000000e+01,2.479514303892267346e+00,1.658371961460034516e+00,1.026982880762134176e+00
3.900000000000000000e+01,2.479934191106982322e+00,1.633966131531144228e+00,9.934565591821447050e-01
4.000000000000000000e+01,2.451977527537790191e+00,1.665092272077874691e+00,1.041674968912028376e+00
4.100000000000000000e+01,2.473223820863642786e+00,1.685943065944615293e+00,9.965635431287109824e-01
4.200000000000000000e+01,2.468903746809894884e+00,1.704708618553429034e+00,1.007771551167677249e+00
4.300000000000000000e+01,2.544196131801536254e+00,1.608795788745606359e+00,1.025570611061689119e+00
4.400000000000000000e+01,2.484184361009871722e+00,1.687225607891736257e+00,9.938776759213505674e-01
4.500000000000000000e+01,2.532354597900191795e+00,1.634369578066538375e+00,1.014121957229718429e+00
4.600000000000000000e+01,2.552001551976111671e+00,1.685057183078894294e+00,1.027326523178731632e+00
4.700000000000000000e+01,2.483382787849075513e+00,1.661611252639737302e+00,1.011708006957965367e+00
4.800000000000000000e+01,2.460883978442748976e+00,1.665444385187575094e+00,1.038287324709388226e+00
4.900000000000000000e+01,2.438738559581166587e+00,1.736036487865234124e+00,1.017977762133228214e+00
5.000000000000000000e+01,2.467454975496002234e+00,1.802078394681694062e+00,9.984968501449188460e-01
5.100000000000000000e+01,2.431060320505729955e+00,1.723168318268613719e+00,9.924866622708057307e-01
5.200000000000000000e+01,2.456119758958463350e+00,1.784064672045927669e+00,1.004821406377615967e+00
5.300000000000000000e+01,2.392398851324528675e+00,1.739981134020883946e+00,1.053508722782521057e+00
5.400000000000000000e+01,2.438735646436629434e+00,1.693057597036783157e+00,1.043466779145127532e+00
5.500000000000000000e+01,2.395035886224915256e+00,1.771129774198159312e+00,1.011919250935551018e+00
5.600000000000000000e+01,2.500410468239467221e+00,1.775675856956341336e+00,1.066482890826594421e+00
5.700000000000000000e+01,2.465725843451834542e+00,1.712667483544723535e+00,9.866339463748960981e-01
5.800000000000000000e+01,2.471317581844088451e+00,1.717034750046976699e+00,1.039229101813724299e+00
5.900000000000000000e+01,2.451993274076312179e+00,1.686413053033695597e+00,1.004791339603263944e+00
6.000000000000000000e+01,2.470015575937593688e+00,1.769467640075754744e+00,1.013927642131922102e+00
6.100000000000000000e+01,2.471148085464593080e+00,1.729511785629528786e+00,9.904035869418191806e-01
6.200000000000000000e+01,2.510101585034830052e+00,1.680546249792595592e+00,9.941401057381831219e-01
6.300000000000000000e+01,2.452763400081539924e+00,1.817682279425392178e+00,1.015418944523766021e+00
6.400000000000000000e+01,2.451885305964249806e+00,1.788573855660001710e+00,1.019007282115431456e+00
6.500000000000000000e+01,2.486037811471071279e+00,1.670305848010550154e+00,1.017219045157059965e+00
6.600000000000000000e+01,2.447945931207841763e+00,1.738446932235113040e+00,1.041656998890104102e+00
6.700000000000000000e+01,2.453050653496452682e+00,1.663255912088300592e+00,1.006609875667400233e+00
6.800000000000000000e+01,2.440907618129885659e+00,1.664513173886255748e+00,1.030815880523369810e+00
6.900000000000000000e+01,2.483275039228681536e+00,1.686660138352707783e+00,9.881593940994273240e-01
7.000000000000000000e+01,2.433908805269868747e+00,1.729203266614338652e+00,1.037229880193706766e+00
7.100000000000000000e+01,2.442033663326654391e+00,1.713536294553619888e+00,1.005149627635031129e+00
7.200000000000000000e+01,2.437297123229604345e+00,1.699914458960658958e+00,1.008830906286563689e+00
7.300000000000000000e+01,2.472658270874738218e+00,1.679169061619765646e+00,1.003137068241513941e+00
7.400000000000000000e+01,2.425452555201343952e+00,1.639121638086646682e+00,1.010536399927083773e+00
7.500000000000000000e+01,2.441686919048463356e+00,1.694526372607899178e+00,1.050993658055600077e+00
7.600000000000000000e+01,2.401006790457613338e+00,1.688775325230029933e+00,1.044509007445570736e+00
7.700000000000000000e+01,2.450983565631791539e+00,1.723569320799064775e+00,1.042465287978818989e+00
7.800000000000000000e+01,2.489169533934626255e+00,1.695056052811016345e+00,1.024497187096864215e+00
7.900000000000000000e+01,2.427824133374707483e+00,1.756785110546593032e+00,1.013049960037218478e+00
8.000000000000000000e+01,2.414309299072386228e+00,1.707737555560860487e+00,9.926943801991214844e-01
8.100000000000000000e+01,2.496238022752329755e+00,1.790530275822247441e+00,1.006072288389240121e+00
8.200000000000000000e+01,2.529145035214853898e+00,1.734211960684864051e+00,1.019243970168554947e+00
8.300000000000000000e+01,2.515129394238445837e+00,1.812199097771482581e+00,1.009538855354141340e+00
8.400000000000000000e+01,2.503291917951223855e+00,1.738764420939780342e+00,1.023737710350264507e+00
8.500000000000000000e+01,2.466804768851243779e+00,1.735001287603268105e+00,1.011555822409321070e+00
8.600000000000000000e+01,2.491222845929923935e+00,1.715495120222348735e+00,9.771441179516701103e-01
8.700000000000000000e+01,2.466851446521987068e+00,1.767097632765152637e+00,1.003253853690444286e+00
8.800000000000000000e+01,2.480280375550433902e+00,1.655518505383417605e+00,9.975392720166446070e-01
8.900000000000000000e+01,2.455122348347020367e+00,1.722899577098589541e+00,1.024382188932653426e+00
9.000000000000000000e+01,2.495997458656295187e+00,1.715008433900663487e+00,9.991580029797275664e-01
9.100000000000000000e+01,2.495862335489329897e+00,1.732527949600093153e+00,1.007871416983942447e+00
9.200000000000000000e+01,2.475368697139984864e+00,1.663728420478180592e+00,1.040088913883600252e+00
9.300000000000000000e+01,2.466854505316827151e+00,1.757988153364476114e+00,9.996843131975347019e-01
9.400000000000000000e+01,2.470189241839193084e+00,1.744518370136091345e+00,1.036358435788605314e+00
9.500000000000000000e+01,2.481088106206080557e+00,1.714775850533335033e+00,1.010723129713323454e+00
9.600000000000000000e+01,2.428829885787774590e+00,1.730081816120293770e+00,1.028526595318364212e+00
9.700000000000000000e+01,2.455935229287040666e+00,1.639315932677315679e+00,1.032949492555520488e+00
9.800000000000000000e+01,2.491709662171038620e+00,1.653996455897031703e+00,9.891441326014041024e-01
9.900000000000000000e+01,2.545122532699813256e+00,1.711267056904494543e+00,1.007102582598451201e+00


==> csvfiles/gmad/allwperc.csv <==
0.000000000000000000e+00,1.719180825048056027e+00,2.495335738472836073e+00,3.959392545916252892e+00,3.959392545916252892e+00
1.000000000000000000e+00,1.253661457453046690e+00,1.694304320200306968e+00,2.718621322396848949e+00,2.718621322396848949e+00
1.500000000000000000e+00,1.033748624180346187e+00,1.120163661607863403e+00,1.263929202597283474e+00,1.263929202597283474e+00
2.000000000000000000e+00,1.028161626784953819e+00,1.028848418820100141e+00,1.084420122822397081e+00,1.084420122822397081e+00
2.500000000000000000e+00,1.003107042801288262e+00,1.029043545609742205e+00,1.112168647051633208e+00,1.112168647051633208e+00
3.000000000000000000e+00,1.025626372296503552e+00,1.043228755538191388e+00,1.110129548023904400e+00,1.110129548023904400e+00


==> csvfiles/gmad/finalperc.csv <==
0.000000000000000000e+00,1.711807083311296385e+00,2.469265337578730790e+00,3.999866677042889673e+00,6.697070709874544114e+00
1.000000000000000000e+00,1.263930708424624516e+00,1.713697853303618235e+00,2.706160549164797757e+00,5.260174591712289072e+00
1.500000000000000000e+00,1.037952038188254544e+00,1.128794324928799941e+00,1.237650681282904674e+00,1.782256415717983655e+00
2.000000000000000000e+00,1.040920477220778961e+00,1.036661796766568333e+00,1.078039689276063751e+00,1.321923259266590822e+00
2.500000000000000000e+00,1.011265694771038115e+00,1.015281863677968133e+00,1.105734686747966933e+00,1.260699473846800256e+00
3.000000000000000000e+00,1.022870943429216695e+00,1.013913615472010310e+00,1.114946368002868393e+00,1.204732957744892641e+00
3.500000000000000000e+00,9.962425844396910479e-01,1.031266001354559814e+00,1.081983310525041597e+00,1.259017215827278324e+00


==> csvfiles/gmad/initialfid.csv <==
0.000000000000000000e+00,3.639126983364484147e+00
1.000000000000000000e+00,4.574286843772809030e-01
1.500000000000000000e+00,2.339258016606079182e-01
2.000000000000000000e+00,2.483923473698728401e-01
2.500000000000000000e+00,3.637390667152999302e-01
3.000000000000000000e+00,5.114560234628634516e-01
3.500000000000000000e+00,6.274170090151013346e-01


==> csvfiles/mainfigure/cifar10_different_training.csv <==
1.000000000000000000e+00,1.550633837804456849e+00
2.000000000000000000e+00,1.420215153640063122e+00
3.000000000000000000e+00,1.399646425406999573e+00
4.000000000000000000e+00,1.356419160561335380e+00
5.000000000000000000e+00,1.367559619260229509e+00
6.000000000000000000e+00,1.379580723055383151e+00
7.000000000000000000e+00,1.330004477733830459e+00
8.000000000000000000e+00,1.309872572390252898e+00
9.000000000000000000e+00,1.316323854635789603e+00
1.000000000000000000e+01,1.329575397399332282e+00
1.100000000000000000e+01,1.325909720583718698e+00
1.200000000000000000e+01,1.301490368902257888e+00
1.300000000000000000e+01,1.305905350417920552e+00
1.400000000000000000e+01,1.281255882473556929e+00
1.600000000000000000e+01,1.265515300043077662e+00
1.800000000000000000e+01,1.236264511410730016e+00
2.000000000000000000e+01,1.280910818628038239e+00
2.200000000000000000e+01,1.291811276996554181e+00
2.400000000000000000e+01,1.303575227423101612e+00
2.600000000000000000e+01,1.368691572831069125e+00
2.800000000000000000e+01,1.335709753152209078e+00
3.000000000000000000e+01,1.316770267189291355e+00
3.200000000000000000e+01,1.240049851469402942e+00
3.400000000000000000e+01,1.270045046405564815e+00
3.600000000000000000e+01,1.265480383404544051e+00
3.800000000000000000e+01,1.257720820668481343e+00
4.000000000000000000e+01,1.269544606562376998e+00
4.400000000000000000e+01,1.341289403043645523e+00
4.600000000000000000e+01,1.384606059092390318e+00
4.800000000000000000e+01,1.298639337369254187e+00
5.000000000000000000e+01,1.283586223295715589e+00
5.200000000000000000e+01,1.349062002475340361e+00
5.400000000000000000e+01,1.341775297304788950e+00
5.600000000000000000e+01,1.313829045579985699e+00
5.800000000000000000e+01,1.308671974967724694e+00
6.000000000000000000e+01,1.323435817219369204e+00
6.200000000000000000e+01,1.310347489911910301e+00
6.400000000000000000e+01,1.358399782413628909e+00
6.600000000000000000e+01,1.270195228013968114e+00
7.000000000000000000e+01,1.352783368699957967e+00
7.200000000000000000e+01,1.336925671706459706e+00
7.500000000000000000e+01,1.310020430874537123e+00
7.700000000000000000e+01,1.269851673653915158e+00
7.900000000000000000e+01,1.331888016681412878e+00
8.200000000000000000e+01,1.315977996322996280e+00
8.400000000000000000e+01,1.348812585329062452e+00
8.600000000000000000e+01,1.306543474460380105e+00
8.800000000000000000e+01,1.330629779788734313e+00
9.000000000000000000e+01,1.289683429454156816e+00
9.200000000000000000e+01,1.333997970716587878e+00
9.400000000000000000e+01,1.357403226831591869e+00
9.600000000000000000e+01,1.338951760689578219e+00
9.800000000000000000e+01,1.353473947932113619e+00
1.000000000000000000e+02,1.323803939186206646e+00
1.020000000000000000e+02,1.384932422084510062e+00
1.040000000000000000e+02,1.385613255420214518e+00
1.060000000000000000e+02,1.358014543651695494e+00
1.080000000000000000e+02,1.381622320614979138e+00
1.100000000000000000e+02,1.373175968456497476e+00
1.140000000000000000e+02,1.348660350997531010e+00
1.160000000000000000e+02,1.370870258309012435e+00
1.180000000000000000e+02,1.357774960693352462e+00
1.200000000000000000e+02,1.317442477574467752e+00
1.220000000000000000e+02,1.346864252387160121e+00
1.240000000000000000e+02,1.318095107668520338e+00
1.260000000000000000e+02,1.368032782517657919e+00
1.280000000000000000e+02,1.310774531553088762e+00
1.300000000000000000e+02,1.304372343670972434e+00
1.340000000000000000e+02,1.350527742898607331e+00
1.360000000000000000e+02,1.420983586390936360e+00
1.380000000000000000e+02,1.362516593091611661e+00
1.400000000000000000e+02,1.381202853589543755e+00
1.420000000000000000e+02,1.362961166779989908e+00
1.440000000000000000e+02,1.329890660597258467e+00
1.460000000000000000e+02,1.307826155143546831e+00
1.500000000000000000e+02,1.372965310161912811e+00


==> csvfiles/mainfigure/cifar10_different_training_2.csv <==
1.004000000000000004e+00,1.917412624112537989e+00
2.007000000000000117e+00,1.792700066435819473e+00
3.011000000000000121e+00,1.734198542715275515e+00
4.014000000000000234e+00,1.697904323473905297e+00
5.017999999999999794e+00,1.641241466247972847e+00
6.020999999999999908e+00,1.651662866078096314e+00
7.025000000000000355e+00,1.609844106192932278e+00
8.028000000000000469e+00,1.561003058803152488e+00
9.032000000000000028e+00,1.543001514754444692e+00
1.003500000000000014e+01,1.492674799285132359e+00
1.103899999999999970e+01,1.468765475291688993e+00
1.204199999999999982e+01,1.465138644102319532e+00
1.304599999999999937e+01,1.452546732936963902e+00
1.404899999999999949e+01,1.476447559473023974e+00
1.605600000000000094e+01,1.442072726479459721e+00
1.806299999999999883e+01,1.466314833616854107e+00
2.007000000000000028e+01,1.438574865112993706e+00
2.207700000000000173e+01,1.447533433803465330e+00
2.408399999999999963e+01,1.454214095914037275e+00
2.609199999999999875e+01,1.496566580766854448e+00
2.809900000000000020e+01,1.483633165288827271e+00
3.010600000000000165e+01,1.422905648926809485e+00
3.211299999999999955e+01,1.418151806043786767e+00
3.411999999999999744e+01,1.416310964761769542e+00
3.612700000000000244e+01,1.432144886579133525e+00
3.813400000000000034e+01,1.439254463867001066e+00
4.014099999999999824e+01,1.415209775340233955e+00
4.415500000000000114e+01,1.464248359907002861e+00
4.616199999999999903e+01,1.472566030058572562e+00
4.816899999999999693e+01,1.440633932530101413e+00
5.017600000000000193e+01,1.467480047927487652e+00
5.218299999999999983e+01,1.467495794823854061e+00
5.418999999999999773e+01,1.465681432432730080e+00
5.619700000000000273e+01,1.420379635171206578e+00
5.820400000000000063e+01,1.467851929680611178e+00
6.021099999999999852e+01,1.443050697312932451e+00
6.221800000000000352e+01,1.452991710540366244e+00
6.422499999999999432e+01,1.454785739036370984e+00
6.623199999999999932e+01,1.421913483801925615e+00
7.024599999999999511e+01,1.459441863711393950e+00
7.225300000000000011e+01,1.447936188855506012e+00
7.500000000000000000e+01,1.443072510677985809e+00
7.700700000000000500e+01,1.428277593539157619e+00
7.901399999999999579e+01,1.440964011874547035e+00
8.202500000000000568e+01,1.442874645927876731e+00
8.403199999999999648e+01,1.439125625202910319e+00
8.603900000000000148e+01,1.460648293762611072e+00
8.804600000000000648e+01,1.469226704551610752e+00
9.005299999999999727e+01,1.419947570572078765e+00
9.206000000000000227e+01,1.457248588837408487e+00
9.406699999999999307e+01,1.478788845864376311e+00
9.607399999999999807e+01,1.453495577611158218e+00
9.808100000000000307e+01,1.457156552428951146e+00
1.000879999999999939e+02,1.425483153787026058e+00
1.020949999999999989e+02,1.479062592283206357e+00
1.041020000000000039e+02,1.459145364256446697e+00
1.061089999999999947e+02,1.462248427900637138e+00
1.081159999999999997e+02,1.499738651322028105e+00
1.101230000000000047e+02,1.495788812598190187e+00
1.141370000000000005e+02,1.470902036610282515e+00
1.161440000000000055e+02,1.501166022071583228e+00
1.181509999999999962e+02,1.464423891283431090e+00
1.201580000000000013e+02,1.443109868619860681e+00


==> csvfiles/mainfigure/cifar10_different_training_2_all.csv <==
1.004000000000000004e+00,1.917412624112537989e+00,1.991460054257678136e+00,2.340906932984826661e+00
2.007000000000000117e+00,1.792700066435819473e+00,1.840109461769005472e+00,2.120813378452790943e+00
3.011000000000000121e+00,1.734198542715275515e+00,1.763715563216155635e+00,1.982261343656194663e+00
4.014000000000000234e+00,1.697904323473905297e+00,1.711462029468238333e+00,1.889758301125222584e+00
5.017999999999999794e+00,1.641241466247972847e+00,1.641241466247972847e+00,1.777337799251490047e+00
6.020999999999999908e+00,1.651662866078096314e+00,1.653212239212972223e+00,1.772612550496188266e+00
7.025000000000000355e+00,1.609844106192932278e+00,1.609844106192932278e+00,1.708553390702505226e+00
8.028000000000000469e+00,1.561003058803152488e+00,1.562674747491018756e+00,1.610374187803310431e+00
9.032000000000000028e+00,1.543001514754444692e+00,1.550250129984435343e+00,1.584647420658421790e+00
1.003500000000000014e+01,1.492674799285132359e+00,1.509336248720700713e+00,1.527056838551327456e+00
1.103899999999999970e+01,1.468765475291688993e+00,1.488444111977186290e+00,1.487277940769904605e+00
1.204199999999999982e+01,1.465138644102319532e+00,1.486261079221460557e+00,1.492181990301322259e+00
1.304599999999999937e+01,1.452546732936963902e+00,1.475462607923487379e+00,1.480792175711101333e+00
1.404899999999999949e+01,1.476447559473023974e+00,1.495477725539987812e+00,1.496301005503304804e+00
1.605600000000000094e+01,1.442072726479459721e+00,1.459845447288534492e+00,1.467632380354178423e+00
1.806299999999999883e+01,1.466314833616854107e+00,1.482298257326729152e+00,1.493808070425737045e+00
2.007000000000000028e+01,1.438574865112993706e+00,1.466694712487002672e+00,1.459553226263750725e+00
2.207700000000000173e+01,1.447533433803465330e+00,1.471309163894341854e+00,1.464875250720277799e+00
2.408399999999999963e+01,1.454214095914037275e+00,1.476275585877491858e+00,1.475538731785400959e+00
2.609199999999999875e+01,1.496566580766854448e+00,1.508332075778408887e+00,1.531710339603799653e+00
2.809900000000000020e+01,1.483633165288827271e+00,1.508626686765722091e+00,1.508655520772017589e+00
3.010600000000000165e+01,1.422905648926809485e+00,1.446157160029769573e+00,1.442176370610223080e+00
3.211299999999999955e+01,1.418151806043786767e+00,1.454375916286709591e+00,1.425828299481941341e+00
3.411999999999999744e+01,1.416310964761769542e+00,1.453074410816007633e+00,1.425350046611163934e+00
3.612700000000000244e+01,1.432144886579133525e+00,1.469823439590138392e+00,1.452128408842839669e+00
3.813400000000000034e+01,1.439254463867001066e+00,1.477400036198543987e+00,1.451402838469547651e+00
4.014099999999999824e+01,1.415209775340233955e+00,1.453874369885593598e+00,1.427193499944159116e+00
4.415500000000000114e+01,1.464248359907002861e+00,1.487537702558910491e+00,1.484314313455902701e+00
4.616199999999999903e+01,1.472566030058572562e+00,1.489687294753955893e+00,1.494383734030978239e+00
4.816899999999999693e+01,1.440633932530101413e+00,1.466298825645860893e+00,1.460128362393828816e+00
5.017600000000000193e+01,1.467480047927487652e+00,1.488002471352975142e+00,1.482238563511628859e+00
5.218299999999999983e+01,1.467495794823854061e+00,1.485835210582168386e+00,1.488901176729799491e+00
5.418999999999999773e+01,1.465681432432730080e+00,1.485974369481925406e+00,1.484969199118040262e+00
5.619700000000000273e+01,1.420379635171206578e+00,1.449880844956176640e+00,1.440114177026825759e+00
5.820400000000000063e+01,1.467851929680611178e+00,1.487838468937682901e+00,1.489383332975436902e+00
6.021099999999999852e+01,1.443050697312932451e+00,1.460129685204232919e+00,1.462124086011903579e+00
6.221800000000000352e+01,1.452991710540366244e+00,1.471753584791305247e+00,1.465614177875738111e+00
6.422499999999999432e+01,1.454785739036370984e+00,1.482087023611168064e+00,1.487399951435081302e+00
6.623199999999999932e+01,1.421913483801925615e+00,1.451890741650568417e+00,1.442958543682081540e+00
7.024599999999999511e+01,1.459441863711393950e+00,1.480709051039686974e+00,1.483062429884947520e+00
7.225300000000000011e+01,1.447936188855506012e+00,1.472495173213028696e+00,1.462906047631230111e+00
7.500000000000000000e+01,1.443072510677985809e+00,1.471052496053571801e+00,1.462488273729824373e+00
7.700700000000000500e+01,1.428277593539157619e+00,1.444215946945323514e+00,1.453821835336264412e+00
7.901399999999999579e+01,1.440964011874547035e+00,1.460577155660867099e+00,1.468497121916846115e+00
8.202500000000000568e+01,1.442874645927876731e+00,1.464142450070905710e+00,1.466131285240669824e+00
8.403199999999999648e+01,1.439125625202910319e+00,1.461851510794095255e+00,1.462527375523410500e+00
8.603900000000000148e+01,1.460648293762611072e+00,1.488577625349074118e+00,1.482756892407381066e+00
8.804600000000000648e+01,1.469226704551610752e+00,1.498738060992360177e+00,1.487478953088362754e+00
9.005299999999999727e+01,1.419947570572078765e+00,1.448515499773342041e+00,1.435663476338456368e+00
9.206000000000000227e+01,1.457248588837408487e+00,1.484621396023533046e+00,1.475030859959256535e+00
9.406699999999999307e+01,1.478788845864376311e+00,1.502737813424272151e+00,1.502405852583217793e+00
9.607399999999999807e+01,1.453495577611158218e+00,1.480672649722602596e+00,1.465837914814164478e+00
9.808100000000000307e+01,1.457156552428951146e+00,1.474450112576587646e+00,1.483872702794632792e+00
1.000879999999999939e+02,1.425483153787026058e+00,1.454492709686929786e+00,1.448084564946196862e+00
1.020949999999999989e+02,1.479062592283206357e+00,1.497257237797053220e+00,1.504023084055696957e+00
1.041020000000000039e+02,1.459145364256446697e+00,1.484825056156032552e+00,1.479069176374625760e+00
1.061089999999999947e+02,1.462248427900637138e+00,1.484093607063836862e+00,1.475534701159333828e+00
1.081159999999999997e+02,1.499738651322028105e+00,1.508386811085032475e+00,1.522841478382379599e+00
1.101230000000000047e+02,1.495788812598190187e+00,1.512448983253298129e+00,1.527141505668283994e+00
1.141370000000000005e+02,1.470902036610282515e+00,1.497809373309628933e+00,1.489122649593510594e+00
1.161440000000000055e+02,1.501166022071583228e+00,1.520600766666313719e+00,1.527974956957057762e+00
1.181509999999999962e+02,1.464423891283431090e+00,1.488246030385233176e+00,1.480473204353543792e+00
1.201580000000000013e+02,1.443109868619860681e+00,1.468428977913486033e+00,1.459660770459425327e+00


==> csvfiles/mainfigure/cifar10_different_w.csv <==
-1.000000000000000000e+00,3.405836433364745286e+00,3.324354172206206215e+00,3.400450970884618673e+00
-6.600000000000000311e-01,2.737125396078203821e+00,2.710543856579038735e+00,2.718117234012245920e+00
-3.300000000000000155e-01,2.185869809852421852e+00,2.201427461360517590e+00,2.189860208467971692e+00
0.000000000000000000e+00,1.770453737198706579e+00,1.770453737198706579e+00,1.770453737198706579e+00
1.000000000000000056e-01,1.669381743984158506e+00,1.665288893897124423e+00,1.666717544607085433e+00
2.000000000000000111e-01,1.580362412095951852e+00,1.565272444524263618e+00,1.574876948494976503e+00
2.999999999999999889e-01,1.502934029275714956e+00,1.477536172274817705e+00,1.497612804939149278e+00
4.000000000000000222e-01,1.435330200674934664e+00,1.408193530783636183e+00,1.431378809116637285e+00
5.000000000000000000e-01,1.379430527864011768e+00,1.345097497917097540e+00,1.379090676079397060e+00
5.999999999999999778e-01,1.342760824093542027e+00,1.297421715010338428e+00,1.341484597226338504e+00
6.999999999999999556e-01,1.315188770118809192e+00,1.263358900284283770e+00,1.320731823750323608e+00
8.000000000000000444e-01,1.302948596528470171e+00,1.243571837965354865e+00,1.310020430874537123e+00
9.000000000000000222e-01,1.301490368902257888e+00,1.236264511410730016e+00,1.313687228413908947e+00
1.000000000000000000e+00,1.315676039231329142e+00,1.243341499558151542e+00,1.333431406100622718e+00
1.100000000000000089e+00,1.344230525677460930e+00,1.265395796499338754e+00,1.366561800566683749e+00
1.199999999999999956e+00,1.383714503910259408e+00,1.301867605103928405e+00,1.415843953679888134e+00
1.300000000000000044e+00,1.432355645426122592e+00,1.350747520216134756e+00,1.484333568010689053e+00
1.399999999999999911e+00,1.497630907967272496e+00,1.416893575276013229e+00,1.565996748234013136e+00
1.500000000000000000e+00,1.573860802116831881e+00,1.495295767732466530e+00,1.669044634211542588e+00
1.600000000000000089e+00,1.658923070112025222e+00,1.585637339426563708e+00,1.783129248177724779e+00
1.699999999999999956e+00,1.757309192555235766e+00,1.688694360344104251e+00,1.918047972215412011e+00
1.800000000000000044e+00,1.877171307281770396e+00,1.811226111212828060e+00,2.060099507334357316e+00
1.899999999999999911e+00,2.005133977127972145e+00,1.943933076248983260e+00,2.220531783014262572e+00
2.000000000000000000e+00,2.147377675400361507e+00,2.092261263860802689e+00,2.383362508769413690e+00
2.200000000000000178e+00,2.450987959306065722e+00,2.406268270725945957e+00,2.765827541044299842e+00
2.250000000000000000e+00,2.531244585623493748e+00,2.490869069497815058e+00,2.869437232648442304e+00
2.500000000000000000e+00,2.991283591037356082e+00,2.957685888988161871e+00,3.410239980248699343e+00


==> csvfiles/mainfigure/cifar10_different_w_2.csv <==
0.000000000000000000e+00,1.959602955161517279e+00,1.959602955161517279e+00,1.959602955161517279e+00
1.000000000000000056e-01,1.853363304188345717e+00,1.840972756003868005e+00,1.843912351967400109e+00
2.000000000000000111e-01,1.765786645873533178e+00,1.736760735504162545e+00,1.745360117746294737e+00
2.999999999999999889e-01,1.710574859787556079e+00,1.648689575277294983e+00,1.652985105811385136e+00
4.000000000000000222e-01,1.667912140808990085e+00,1.574592926654831304e+00,1.575093399686019024e+00
5.000000000000000000e-01,1.645219528043780910e+00,1.516410479510952758e+00,1.516609149208252960e+00
5.999999999999999778e-01,1.641241466247972847e+00,1.482298257326729152e+00,1.471052496053571801e+00
6.999999999999999556e-01,1.669385800669414444e+00,1.466314833616854107e+00,1.446155280375221563e+00
8.000000000000000444e-01,1.712065434543476705e+00,1.468904224532157965e+00,1.443072510677985809e+00
9.000000000000000222e-01,1.777337799251490047e+00,1.493808070425737045e+00,1.462488273729824373e+00
1.000000000000000000e+00,1.867173941897049660e+00,1.534098397419902282e+00,1.500697744432931025e+00
1.100000000000000089e+00,1.970284923027091351e+00,1.597749269494647795e+00,1.557828804325362304e+00
1.199999999999999956e+00,2.092117363379952799e+00,1.685455163371492038e+00,1.628718010493620749e+00
1.300000000000000044e+00,2.233786563261391578e+00,1.779390903865237794e+00,1.727712809221183310e+00
1.399999999999999911e+00,2.366953560032752257e+00,1.901261919524475985e+00,1.841057206825938986e+00
1.500000000000000000e+00,2.531621063897286028e+00,2.032263747879203830e+00,1.980533249210696178e+00
1.600000000000000089e+00,2.705368296092164115e+00,2.190644870473866135e+00,2.132575325466180338e+00
1.699999999999999956e+00,2.891830417680573362e+00,2.356196430759321281e+00,2.305672939930567544e+00
1.800000000000000044e+00,3.105601420038099914e+00,2.529468737512472032e+00,2.487835381491371400e+00
1.899999999999999911e+00,3.340444715921099039e+00,2.740042793282941425e+00,2.680095712393430141e+00
2.000000000000000000e+00,3.555669186923013925e+00,2.961351779412564333e+00,2.898652244724669647e+00


==> csvfiles/mainfigure/cifar10_different_w_3.csv <==
0.000000000000000000e+00,1.959602955161517279e+00,1.960232422723506396e+00,1.959602955161517279e+00
1.000000000000000056e-01,1.853363304188345717e+00,1.836092714778416513e+00,1.843912351967400109e+00
2.000000000000000111e-01,1.765786645873533178e+00,1.729734514152761138e+00,1.745360117746294737e+00
2.999999999999999889e-01,1.710574859787556079e+00,1.637293225489747428e+00,1.652985105811385136e+00
4.000000000000000222e-01,1.667912140808990085e+00,1.563565256755032218e+00,1.575093399686019024e+00
5.000000000000000000e-01,1.645219528043780910e+00,1.499245955153639898e+00,1.516609149208252960e+00
5.999999999999999778e-01,1.641241466247972847e+00,1.453874369885593598e+00,1.471052496053571801e+00
6.999999999999999556e-01,1.669385800669414444e+00,1.424923637696812184e+00,1.446155280375221563e+00
8.000000000000000444e-01,1.712065434543476705e+00,1.415209775340233955e+00,1.443072510677985809e+00
9.000000000000000222e-01,1.777337799251490047e+00,1.427193499944159116e+00,1.462488273729824373e+00
1.000000000000000000e+00,1.867173941897049660e+00,1.460823045197953807e+00,1.500697744432931025e+00
1.100000000000000089e+00,1.970284923027091351e+00,1.517983030730364780e+00,1.557828804325362304e+00
1.199999999999999956e+00,2.092117363379952799e+00,1.589839745202814347e+00,1.628718010493620749e+00
1.300000000000000044e+00,2.233786563261391578e+00,1.677098510268033360e+00,1.727712809221183310e+00
1.399999999999999911e+00,2.366953560032752257e+00,1.785476966503382279e+00,1.841057206825938986e+00
1.500000000000000000e+00,2.531621063897286028e+00,1.919150713898833738e+00,1.980533249210696178e+00
1.600000000000000089e+00,2.705368296092164115e+00,2.066552328787812698e+00,2.132575325466180338e+00
1.699999999999999956e+00,2.891830417680573362e+00,2.219165659757306397e+00,2.305672939930567544e+00
1.800000000000000044e+00,3.105601420038099914e+00,2.403017941774249877e+00,2.487835381491371400e+00
1.899999999999999911e+00,3.340444715921099039e+00,2.595934478447724736e+00,2.680095712393430141e+00
2.000000000000000000e+00,3.555669186923013925e+00,2.798734641321352079e+00,2.898652244724669647e+00


==> csvfiles/mainfigure/ffhq_different_training.csv <==
2.500000000000000000e-01,2.018380764604002842e+00
5.000000000000000000e-01,1.712217255095885848e+00
7.500000000000000000e-01,1.617999344494529534e+00
1.000000000000000000e+00,1.498827699900783905e+00
1.250000000000000000e+00,1.433126289708209100e+00
1.500000000000000000e+00,1.386201379377324017e+00
1.750000000000000000e+00,1.340415518950708318e+00
2.000000000000000000e+00,1.310335541961771710e+00
3.000000000000000000e+00,1.323771663143240129e+00
4.000000000000000000e+00,1.349219887221234426e+00
9.000000000000000000e+00,1.358146207110629833e+00


==> csvfiles/mainfigure/ffhq_different_training_2.csv <==
1.000999999999999890e+00,1.408201160511562744e+00
2.001999999999999780e+00,1.396203984054388725e+00
3.003000000000000114e+00,1.225119783494780901e+00
4.003999999999999559e+00,1.233930621793018156e+00
5.004999999999999893e+00,1.203591964170759088e+00
6.006000000000000227e+00,1.113081998508790749e+00
7.006000000000000227e+00,1.061692855842363503e+00
8.006999999999999673e+00,1.065174886430744206e+00
9.007999999999999119e+00,1.068086153763761814e+00
1.000900000000000034e+01,1.044977100989053831e+00
1.100999999999999979e+01,1.074610403241081924e+00
1.201099999999999923e+01,1.118255686863681486e+00
1.301200000000000045e+01,1.081180957460116332e+00
1.401299999999999990e+01,1.109587578741700886e+00
1.501399999999999935e+01,1.071463788513017157e+00
1.601500000000000057e+01,1.086095234985155367e+00
1.701599999999999824e+01,1.092381616301937974e+00
1.801699999999999946e+01,1.126471817049529145e+00
1.901800000000000068e+01,1.109702843668908478e+00
2.001899999999999835e+01,1.070668813091326887e+00
2.101999999999999957e+01,1.047514813609371487e+00
2.202100000000000080e+01,1.087673269910491403e+00
2.302199999999999847e+01,1.073300079280836261e+00
2.402299999999999969e+01,1.135606777378044940e+00
2.502400000000000091e+01,1.078728634964936095e+00
2.602499999999999858e+01,1.095197240240616487e+00
2.702599999999999980e+01,1.090060378887520942e+00
2.802700000000000102e+01,1.123217402837229040e+00
2.902799999999999869e+01,1.166253056118251585e+00
3.002899999999999991e+01,1.199285359676657059e+00
3.103000000000000114e+01,1.140207411553574302e+00
3.203000000000000114e+01,1.081602563844998421e+00
3.303099999999999881e+01,1.062521408931568878e+00
3.403199999999999648e+01,1.042200055009355086e+00
3.503300000000000125e+01,1.089776038875578168e+00
3.603399999999999892e+01,1.069331365121261701e+00
3.703499999999999659e+01,1.056888943589944896e+00
3.903699999999999903e+01,1.054427531223529169e+00
4.103900000000000148e+01,1.152170482782375993e+00
4.304099999999999682e+01,1.086713039389486379e+00
4.504299999999999926e+01,1.059907323787313338e+00
4.704500000000000171e+01,1.094878409297133981e+00
4.904699999999999704e+01,1.091654969303179623e+00
5.104899999999999949e+01,1.102550243365352012e+00
5.305100000000000193e+01,1.198539450448528054e+00
5.505299999999999727e+01,1.184372501487771956e+00
5.705400000000000205e+01,1.078362985073923586e+00
5.905599999999999739e+01,1.066161797730999172e+00
6.105799999999999983e+01,1.116427723227969571e+00
6.306000000000000227e+01,1.097773034770343159e+00
6.506199999999999761e+01,1.042697241637404293e+00
6.706399999999999295e+01,1.076866897601978401e+00
6.906600000000000250e+01,1.087675751404880264e+00
7.106799999999999784e+01,1.141341330710874402e+00
7.306999999999999318e+01,1.149140619934386764e+00
7.507200000000000273e+01,1.162931138017092136e+00
7.707399999999999807e+01,1.123265432694446453e+00
7.907599999999999341e+01,1.267965000137730058e+00
8.107800000000000296e+01,1.113299893763069370e+00
8.307899999999999352e+01,1.122628143112965882e+00
8.508100000000000307e+01,1.190584396633526332e+00
8.708299999999999841e+01,1.200004341844028710e+00
9.008599999999999852e+01,1.082550582383787763e+00
9.208799999999999386e+01,1.097497658267751586e+00
9.409000000000000341e+01,1.132723027913815406e+00
9.609199999999999875e+01,1.102168968609758881e+00
9.809399999999999409e+01,1.092743492534269611e+00
1.000000000000000000e+02,1.103285222877969263e+00
1.020019999999999953e+02,1.163647231073573263e+00
1.040040000000000049e+02,1.167474301499673350e+00
1.060060000000000002e+02,1.133649388549286652e+00
1.080070000000000050e+02,1.226080103385676523e+00
1.100090000000000003e+02,1.146534558536646431e+00
1.120109999999999957e+02,1.129365974181874011e+00
1.140130000000000052e+02,1.171710278853017151e+00
1.160150000000000006e+02,1.158165481730377255e+00
1.180169999999999959e+02,1.120785540934044588e+00


==> csvfiles/mainfigure/ffhq_different_training_2_all.csv <==
1.000999999999999890e+00,1.408201160511562744e+00,1.699312476453924248e+00,1.540831004648208546e+00
2.001999999999999780e+00,1.396203984054388725e+00,1.553862516977024377e+00,1.419357084753436915e+00
3.003000000000000114e+00,1.225119783494780901e+00,1.384842155206485126e+00,1.237277654183607467e+00
4.003999999999999559e+00,1.233930621793018156e+00,1.377560233878644791e+00,1.243378823617426576e+00
5.004999999999999893e+00,1.203591964170759088e+00,1.311894143484494402e+00,1.203591964170759088e+00
6.006000000000000227e+00,1.113081998508790749e+00,1.276844223186023086e+00,1.126240045489665276e+00
7.006000000000000227e+00,1.061692855842363503e+00,1.243944919751043265e+00,1.073732732922825006e+00
8.006999999999999673e+00,1.065174886430744206e+00,1.207468570897541671e+00,1.065174886430744206e+00
9.007999999999999119e+00,1.068086153763761814e+00,1.203646514807594770e+00,1.068086153763761814e+00
1.000900000000000034e+01,1.044977100989053831e+00,1.145814477042908397e+00,1.044977100989053831e+00
1.100999999999999979e+01,1.074610403241081924e+00,1.171359343404019038e+00,1.074610403241081924e+00
1.201099999999999923e+01,1.118255686863681486e+00,1.182212093588601798e+00,1.119995128012809316e+00
1.301200000000000045e+01,1.081180957460116332e+00,1.165960160976794890e+00,1.081180957460116332e+00
1.401299999999999990e+01,1.109587578741700886e+00,1.166102072773714804e+00,1.122334081999361466e+00
1.501399999999999935e+01,1.071463788513017157e+00,1.133309527035555320e+00,1.071463788513017157e+00
1.601500000000000057e+01,1.086095234985155367e+00,1.148870144691795492e+00,1.088029694543766634e+00
1.701599999999999824e+01,1.092381616301937974e+00,1.142589169320186615e+00,1.115348895739482815e+00
1.801699999999999946e+01,1.126471817049529145e+00,1.173436912840212898e+00,1.158702205611503944e+00
1.901800000000000068e+01,1.109702843668908478e+00,1.155385047874310178e+00,1.132152626320598765e+00
2.001899999999999835e+01,1.070668813091326887e+00,1.165632488729092531e+00,1.070668813091326887e+00
2.101999999999999957e+01,1.047514813609371487e+00,1.162854588326996508e+00,1.047514813609371487e+00
2.202100000000000080e+01,1.087673269910491403e+00,1.160612995047327844e+00,1.087673269910491403e+00
2.302199999999999847e+01,1.073300079280836261e+00,1.166163439935895996e+00,1.073300079280836261e+00
2.402299999999999969e+01,1.135606777378044940e+00,1.185350486474154419e+00,1.142858429823916389e+00
2.502400000000000091e+01,1.078728634964936095e+00,1.143054262362386497e+00,1.078728634964936095e+00
2.602499999999999858e+01,1.095197240240616487e+00,1.171302356261038735e+00,1.100185224580756627e+00
2.702599999999999980e+01,1.090060378887520942e+00,1.149659873734194093e+00,1.106382098221874388e+00
2.802700000000000102e+01,1.123217402837229040e+00,1.190864007257929957e+00,1.132841680920188665e+00
2.902799999999999869e+01,1.166253056118251585e+00,1.210168757497746439e+00,1.206353552420031061e+00
3.002899999999999991e+01,1.199285359676657059e+00,1.221376583880941169e+00,1.252121203027150020e+00
3.103000000000000114e+01,1.140207411553574302e+00,1.190194876393840140e+00,1.172213596688116866e+00
3.203000000000000114e+01,1.081602563844998421e+00,1.154011563043997324e+00,1.081602563844998421e+00
3.303099999999999881e+01,1.062521408931568878e+00,1.146621207494283201e+00,1.062521408931568878e+00
3.403199999999999648e+01,1.042200055009355086e+00,1.120880568003825406e+00,1.042200055009355086e+00
3.503300000000000125e+01,1.089776038875578168e+00,1.142883645235709178e+00,1.115863507898610107e+00
3.603399999999999892e+01,1.069331365121261701e+00,1.140364656100374185e+00,1.074870727512912127e+00
3.703499999999999659e+01,1.056888943589944896e+00,1.143640282615889125e+00,1.056888943589944896e+00
3.903699999999999903e+01,1.054427531223529169e+00,1.142598781148778997e+00,1.054427531223529169e+00
4.103900000000000148e+01,1.152170482782375993e+00,1.213767990520512541e+00,1.168394574783903295e+00
4.304099999999999682e+01,1.086713039389486379e+00,1.160579956284369718e+00,1.091103560228571023e+00
4.504299999999999926e+01,1.059907323787313338e+00,1.141720138470239121e+00,1.059907323787313338e+00
4.704500000000000171e+01,1.094878409297133981e+00,1.153480104650470350e+00,1.116468921881123455e+00
4.904699999999999704e+01,1.091654969303179623e+00,1.185113271843619920e+00,1.091654969303179623e+00
5.104899999999999949e+01,1.102550243365352012e+00,1.170731209992092126e+00,1.114827818463049125e+00
5.305100000000000193e+01,1.198539450448528054e+00,1.253605485988266377e+00,1.234166319842405768e+00
5.505299999999999727e+01,1.184372501487771956e+00,1.194532737549666157e+00,1.266899641355722750e+00
5.705400000000000205e+01,1.078362985073923586e+00,1.151490728086566495e+00,1.080763353591113418e+00
5.905599999999999739e+01,1.066161797730999172e+00,1.125561213011207817e+00,1.102016820020115473e+00
6.105799999999999983e+01,1.116427723227969571e+00,1.187984626544845268e+00,1.120858368629077395e+00
6.306000000000000227e+01,1.097773034770343159e+00,1.184129964795201051e+00,1.097773034770343159e+00
6.506199999999999761e+01,1.042697241637404293e+00,1.114859736044655047e+00,1.045362717242150907e+00
6.706399999999999295e+01,1.076866897601978401e+00,1.135090693345892188e+00,1.103832117198185525e+00
6.906600000000000250e+01,1.087675751404880264e+00,1.125851683817892912e+00,1.132801159375482536e+00
7.106799999999999784e+01,1.141341330710874402e+00,1.168124447240520114e+00,1.209000136668216596e+00
7.306999999999999318e+01,1.149140619934386764e+00,1.182846474982837126e+00,1.220043508183085379e+00
7.507200000000000273e+01,1.162931138017092136e+00,1.179996996550000787e+00,1.245085054527695689e+00
7.707399999999999807e+01,1.123265432694446453e+00,1.197873913023858705e+00,1.131654835682836424e+00
7.907599999999999341e+01,1.267965000137730058e+00,1.309210963234903602e+00,1.308332031920617311e+00
8.107800000000000296e+01,1.113299893763069370e+00,1.181944431031111131e+00,1.124998800525891074e+00
8.307899999999999352e+01,1.122628143112965882e+00,1.185676800757856419e+00,1.139020301563266946e+00
8.508100000000000307e+01,1.190584396633526332e+00,1.250472436577838131e+00,1.209595237236112952e+00
8.708299999999999841e+01,1.200004341844028710e+00,1.234149399470293673e+00,1.260458524511140377e+00
9.008599999999999852e+01,1.082550582383787763e+00,1.187964942730693529e+00,1.082550582383787763e+00
9.208799999999999386e+01,1.097497658267751586e+00,1.146989847059504797e+00,1.125347262562897743e+00
9.409000000000000341e+01,1.132723027913815406e+00,1.166673778845120246e+00,1.192492938907264932e+00
9.609199999999999875e+01,1.102168968609758881e+00,1.159879943506915811e+00,1.133421122273579273e+00
9.809399999999999409e+01,1.092743492534269611e+00,1.157259221662776172e+00,1.132851614586919631e+00
1.000000000000000000e+02,1.103285222877969263e+00,1.167444168647427283e+00,1.117939500574705480e+00
1.020019999999999953e+02,1.163647231073573263e+00,1.243912847744607530e+00,1.165821166459527269e+00
1.040040000000000049e+02,1.167474301499673350e+00,1.212290657733475996e+00,1.220426303053195660e+00
1.060060000000000002e+02,1.133649388549286652e+00,1.186549159936881370e+00,1.159972312103967340e+00
1.080070000000000050e+02,1.226080103385676523e+00,1.232324176693725626e+00,1.321689942648757832e+00
1.100090000000000003e+02,1.146534558536646431e+00,1.192553371908227966e+00,1.183612729134662533e+00
1.120109999999999957e+02,1.129365974181874011e+00,1.184500817687363483e+00,1.171635959525785253e+00
1.140130000000000052e+02,1.171710278853017151e+00,1.216552221430523550e+00,1.199574587698362560e+00
1.160150000000000006e+02,1.158165481730377255e+00,1.189964651160994258e+00,1.217143425154849856e+00
1.180169999999999959e+02,1.120785540934044588e+00,1.179573656057135711e+00,1.158878503330617704e+00


==> csvfiles/mainfigure/ffhq_different_w.csv <==
-1.000000000000000000e+00,3.751652982741199072e+00,4.101321011451339871e+00,5.268363576131630310e+00
-6.700000000000000400e-01,3.341022788625324758e+00,3.583244295574584015e+00,4.293589049117232825e+00
-3.300000000000000155e-01,2.964580456405903508e+00,3.073336372574551500e+00,3.383486688793588826e+00
0.000000000000000000e+00,2.642140897256930465e+00,2.642140897256930465e+00,2.642140897256930465e+00
2.500000000000000000e-01,2.421678350562523896e+00,2.349192332104666825e+00,2.180458543626448531e+00
5.000000000000000000e-01,2.222258920083239886e+00,2.084795649200297252e+00,1.821908647578617479e+00
7.500000000000000000e-01,2.047916639895455138e+00,1.862645910527030768e+00,1.561077092110621622e+00
1.000000000000000000e+00,1.895079485292995969e+00,1.668518716958421244e+00,1.401452724745937406e+00
1.250000000000000000e+00,1.768325951862065093e+00,1.520939783773130660e+00,1.349219887221234426e+00
1.500000000000000000e+00,1.671173922473188522e+00,1.413622253752560454e+00,1.391542763165418695e+00
1.750000000000000000e+00,1.585081475914920768e+00,1.336847288897936137e+00,1.552906808408229145e+00
2.000000000000000000e+00,1.529750633901551637e+00,1.310335541961771710e+00,1.833045957345469157e+00
2.250000000000000000e+00,1.498827699900783905e+00,1.322300906379986429e+00,2.208788622044711936e+00
2.500000000000000000e+00,1.500355002715114683e+00,1.370336970569088209e+00,2.691455985096725012e+00
3.000000000000000000e+00,1.572317751180543288e+00,1.603963073677128204e+00,3.951554588372601540e+00
3.500000000000000000e+00,1.743998953668916885e+00,2.007160256726622016e+00,5.616241770311545700e+00
4.000000000000000000e+00,2.003838903202108668e+00,2.564715187518650019e+00,7.670835532722832362e+00
4.500000000000000000e+00,2.346221348553192421e+00,3.291176087192108302e+00,1.011694921438792605e+01
5.000000000000000000e+00,2.773439486452723202e+00,4.162867981716233956e+00,1.291267712763867337e+01
5.500000000000000000e+00,3.271625606507336137e+00,5.185015020110810724e+00,1.617330446041975023e+01


==> csvfiles/mainfigure/ffhq_different_w_2.csv <==
0.000000000000000000e+00,2.466821547508450063e+00,2.466821547508450063e+00,2.466821547508450063e+00
1.000000000000000056e-01,2.324336638363472041e+00,2.302072252491812243e+00,2.322753793952616164e+00
2.000000000000000111e-01,2.193439997668055863e+00,2.143856540514511799e+00,2.179567490184557421e+00
2.999999999999999889e-01,2.077925459277623066e+00,1.985289737564254420e+00,2.035301841267502354e+00
4.000000000000000222e-01,1.963789846140534534e+00,1.838583531026319662e+00,1.889565098422828049e+00
5.000000000000000000e-01,1.853447737444622323e+00,1.709028361339666402e+00,1.746751281978322634e+00
5.999999999999999778e-01,1.750899566739728463e+00,1.573830232324762157e+00,1.613905850717783030e+00
6.999999999999999556e-01,1.658501760820061843e+00,1.459840195712886146e+00,1.503680423999149474e+00
8.000000000000000444e-01,1.576306888126420835e+00,1.353916570637883066e+00,1.403423731948441056e+00
9.000000000000000222e-01,1.499672649201133412e+00,1.269107602138647373e+00,1.312357317392783829e+00
1.000000000000000000e+00,1.434598990790290296e+00,1.189285278653469780e+00,1.243151738939306306e+00
1.100000000000000089e+00,1.377560233878644791e+00,1.120880568003825406e+00,1.192553371908227966e+00
1.199999999999999956e+00,1.331117251499602805e+00,1.074531182126472695e+00,1.157159007931295225e+00
1.300000000000000044e+00,1.288817462254996382e+00,1.048679991968498371e+00,1.146534558536646431e+00
1.399999999999999911e+00,1.262277797417654002e+00,1.036124522543173887e+00,1.154673911487853699e+00
1.500000000000000000e+00,1.243378823617426576e+00,1.042200055009355086e+00,1.183612729134662533e+00
1.600000000000000089e+00,1.234508637113457485e+00,1.069871155688391084e+00,1.241938750511415446e+00
1.699999999999999956e+00,1.233930621793018156e+00,1.109079960737948234e+00,1.322678375358432135e+00
1.800000000000000044e+00,1.248455607696743241e+00,1.171494366109125052e+00,1.427759243079624651e+00
1.899999999999999911e+00,1.281571959690860130e+00,1.250573202779567072e+00,1.569139305010105012e+00
2.000000000000000000e+00,1.320405334358806471e+00,1.356599810481811108e+00,1.734702832789536631e+00
2.100000000000000089e+00,1.366903276985214744e+00,1.480715144984242837e+00,1.932221045926296954e+00
2.200000000000000178e+00,1.428038562069684936e+00,1.633478002684425334e+00,2.148609108500965537e+00
2.299999999999999822e+00,1.500449456640088330e+00,1.804765215874616135e+00,2.395935947762848350e+00
2.399999999999999911e+00,1.583790310931445733e+00,1.988771347846750359e+00,2.665809574685664707e+00
2.500000000000000000e+00,1.682173432087586740e+00,2.204810466316205364e+00,2.974208165966004458e+00
2.600000000000000089e+00,1.788751930865881246e+00,2.453345628652256583e+00,3.306498853752458444e+00
2.700000000000000178e+00,1.913308134089350077e+00,2.711272402285425542e+00,3.674220026135635031e+00
2.799999999999999822e+00,2.053193100206898158e+00,2.994183022510154224e+00,4.068530932535117550e+00
2.899999999999999911e+00,2.207389611356072923e+00,3.293705162465917713e+00,4.496727217051733838e+00
3.000000000000000000e+00,2.373511471830058728e+00,3.633337929744725692e+00,4.957886925052933158e+00


==> csvfiles/mainfigure/imagnet512_100_2_different_training.csv <==
1.048499999999999943e+01,2.527191413340689419e+00
1.467999999999999972e+01,2.386389935535983664e+00
2.726200000000000045e+01,2.177709950230166669e+00
2.935999999999999943e+01,2.115227352874610389e+00
3.145700000000000074e+01,2.096136206073072383e+00
3.355400000000000205e+01,2.066611277448230588e+00
3.565100000000000335e+01,2.059795283986483483e+00
3.774799999999999756e+01,2.069314220345754851e+00
3.984499999999999886e+01,2.023079630472162993e+00
4.194299999999999784e+01,1.996202726551452145e+00
4.403999999999999915e+01,1.957196031388157342e+00
4.613700000000000045e+01,1.948220397385196812e+00
4.823400000000000176e+01,1.954721527858352514e+00
5.033100000000000307e+01,1.944802454780179879e+00
5.242799999999999727e+01,1.929355465410135695e+00
5.452499999999999858e+01,1.907389025499820701e+00
5.662299999999999756e+01,1.872357618289699488e+00
5.871999999999999886e+01,1.879619311744630039e+00
6.081700000000000017e+01,1.877528342746477286e+00
6.291400000000000148e+01,1.839677681687942989e+00
6.501099999999999568e+01,1.848868405677862814e+00
6.710800000000000409e+01,1.840473686061113057e+00
6.920600000000000307e+01,1.809051809338364514e+00
7.130299999999999727e+01,1.792782941310261391e+00
7.340000000000000568e+01,1.782273279937932386e+00
7.549699999999999989e+01,1.792834946209309610e+00
7.759399999999999409e+01,1.789152023614125175e+00
7.969100000000000250e+01,1.777406409611578253e+00
8.178799999999999670e+01,1.767725766161547973e+00
8.388599999999999568e+01,1.742789788758380976e+00
8.598300000000000409e+01,1.749395252654422306e+00
8.807999999999999829e+01,1.740438100527288645e+00
9.017700000000000671e+01,1.757627632296391074e+00
9.227400000000000091e+01,1.739076620967078268e+00
9.437099999999999511e+01,1.746442603315054409e+00
9.646800000000000352e+01,1.755610394669839591e+00
9.856600000000000250e+01,1.731044385563384136e+00
1.006629999999999967e+02,1.732123633505259441e+00
1.027600000000000051e+02,1.730730870910523800e+00
1.048569999999999993e+02,1.740156162277482821e+00
1.069539999999999935e+02,1.755906617158559557e+00
1.090510000000000019e+02,1.748444539545778609e+00
1.111490000000000009e+02,1.744478423688030411e+00
1.132459999999999951e+02,1.734682905309400169e+00
1.153430000000000035e+02,1.751409203004683723e+00
1.174399999999999977e+02,1.756695051666830709e+00
1.195370000000000061e+02,1.752291330184249096e+00
1.216340000000000003e+02,1.749003472447351770e+00
1.258289999999999935e+02,1.831748737260228799e+00
1.300229999999999961e+02,1.811421412792780572e+00
1.342170000000000130e+02,1.755467147285795448e+00
1.384120000000000061e+02,1.764800955643623270e+00
1.426059999999999945e+02,1.757653304268174566e+00
1.468000000000000114e+02,1.757590632453895907e+00
1.509939999999999998e+02,1.783219654500701079e+00
1.551889999999999930e+02,1.797675244050628951e+00
1.593830000000000098e+02,1.809941691715924561e+00
1.656750000000000114e+02,1.812966779371068204e+00
1.698689999999999998e+02,1.823376317881138853e+00
1.740629999999999882e+02,1.819650989841338884e+00
1.782570000000000050e+02,1.842906346412532592e+00
1.824519999999999982e+02,1.819550860331381692e+00
1.866459999999999866e+02,1.835486183937476534e+00
1.908400000000000034e+02,1.842713869953027661e+00
1.950349999999999966e+02,1.855877910954098375e+00
1.992290000000000134e+02,1.872002919694414569e+00


==> csvfiles/mainfigure/imagnet512_100_2_different_training_all.csv <==
1.048499999999999943e+01,2.527191413340689419e+00,2.527191413340689419e+00,2.811976578834642915e+00
1.467999999999999972e+01,2.386389935535983664e+00,2.386389935535983664e+00,2.663893656494900064e+00
2.726200000000000045e+01,2.177709950230166669e+00,2.177709950230166669e+00,2.309573661960140800e+00
2.935999999999999943e+01,2.115227352874610389e+00,2.115227352874610389e+00,2.210087664689693199e+00
3.145700000000000074e+01,2.096136206073072383e+00,2.103644036754626967e+00,2.203563482591095024e+00
3.355400000000000205e+01,2.066611277448230588e+00,2.068935257352757962e+00,2.148724784459711934e+00
3.565100000000000335e+01,2.059795283986483483e+00,2.059795283986483483e+00,2.140231218710873407e+00
3.774799999999999756e+01,2.069314220345754851e+00,2.069596851281576111e+00,2.130767229221989023e+00
3.984499999999999886e+01,2.023079630472162993e+00,2.023079630472162993e+00,2.087040174512926782e+00
4.194299999999999784e+01,1.996202726551452145e+00,1.996202726551452145e+00,2.045514105990356768e+00
4.403999999999999915e+01,1.957196031388157342e+00,1.957196031388157342e+00,2.007112944083798922e+00
4.613700000000000045e+01,1.948220397385196812e+00,1.964756796504914416e+00,1.995771152915076119e+00
4.823400000000000176e+01,1.954721527858352514e+00,1.964710749288865799e+00,1.982204968479335028e+00
5.033100000000000307e+01,1.944802454780179879e+00,1.963214676182344354e+00,1.987161373441622469e+00
5.242799999999999727e+01,1.929355465410135695e+00,1.954819826018055373e+00,1.952172948543258402e+00
5.452499999999999858e+01,1.907389025499820701e+00,1.915162823667220904e+00,1.924702256770932873e+00
5.662299999999999756e+01,1.872357618289699488e+00,1.921317380646567763e+00,1.907831682120927352e+00
5.871999999999999886e+01,1.879619311744630039e+00,1.913219041685153332e+00,1.901907454586197588e+00
6.081700000000000017e+01,1.877528342746477286e+00,1.898715484051692215e+00,1.898803794955103985e+00
6.291400000000000148e+01,1.839677681687942989e+00,1.859344658847872589e+00,1.860987872163314627e+00
6.501099999999999568e+01,1.848868405677862814e+00,1.885048191574242971e+00,1.867435678147734146e+00
6.710800000000000409e+01,1.840473686061113057e+00,1.864902060301001807e+00,1.867335105252279304e+00
6.920600000000000307e+01,1.809051809338364514e+00,1.863493123282766062e+00,1.832802068658148542e+00
7.130299999999999727e+01,1.792782941310261391e+00,1.843336124942137833e+00,1.831038772622494371e+00
7.340000000000000568e+01,1.782273279937932386e+00,1.847617600188062426e+00,1.812088148577697844e+00
7.549699999999999989e+01,1.792834946209309610e+00,1.840590852270785893e+00,1.821538376089650635e+00
7.759399999999999409e+01,1.789152023614125175e+00,1.829020628680254390e+00,1.804567755062198353e+00
7.969100000000000250e+01,1.777406409611578253e+00,1.827496549922142943e+00,1.786928307323138343e+00
8.178799999999999670e+01,1.767725766161547973e+00,1.813007784594482752e+00,1.775201706143395342e+00
8.388599999999999568e+01,1.742789788758380976e+00,1.794789997913108115e+00,1.764825461420268526e+00
8.598300000000000409e+01,1.749395252654422306e+00,1.794131061068239941e+00,1.768542158765948891e+00
8.807999999999999829e+01,1.740438100527288645e+00,1.776641446106936417e+00,1.776535008474266375e+00
9.017700000000000671e+01,1.757627632296391074e+00,1.778832218076819682e+00,1.780000715103350561e+00
9.227400000000000091e+01,1.739076620967078268e+00,1.786528033552639450e+00,1.748445088958694660e+00
9.437099999999999511e+01,1.746442603315054409e+00,1.778680110797000502e+00,1.758307223725393831e+00
9.646800000000000352e+01,1.755610394669839591e+00,1.773478827844750194e+00,1.790067396683959311e+00
9.856600000000000250e+01,1.731044385563384136e+00,1.769337533198244827e+00,1.761243009964131856e+00
1.006629999999999967e+02,1.732123633505259441e+00,1.761208154515332636e+00,1.756436781430055660e+00
1.027600000000000051e+02,1.730730870910523800e+00,1.763162803555063052e+00,1.762236137174378214e+00
1.048569999999999993e+02,1.740156162277482821e+00,1.773191581396892591e+00,1.758468109919577138e+00
1.069539999999999935e+02,1.755906617158559557e+00,1.792844774127843488e+00,1.779084377522567317e+00
1.090510000000000019e+02,1.748444539545778609e+00,1.790119870489478737e+00,1.788766958848167832e+00
1.111490000000000009e+02,1.744478423688030411e+00,1.774396259872746517e+00,1.771850177617898314e+00
1.132459999999999951e+02,1.734682905309400169e+00,1.766995162862309510e+00,1.763312425041900333e+00
1.153430000000000035e+02,1.751409203004683723e+00,1.777635672703155922e+00,1.754856894324733130e+00
1.174399999999999977e+02,1.756695051666830709e+00,1.783356068072345479e+00,1.771406436128826645e+00
1.195370000000000061e+02,1.752291330184249096e+00,1.779245449063112883e+00,1.773736869417757767e+00
1.216340000000000003e+02,1.749003472447351770e+00,1.780244259930180650e+00,1.782405328334562888e+00
1.258289999999999935e+02,1.831748737260228799e+00,1.831748737260228799e+00,1.913555276546692330e+00
1.300229999999999961e+02,1.811421412792780572e+00,1.821282936226443327e+00,1.867835441341239022e+00
1.342170000000000130e+02,1.755467147285795448e+00,1.779595276076390231e+00,1.813047775437444553e+00
1.384120000000000061e+02,1.764800955643623270e+00,1.770101222547883379e+00,1.795951381483772202e+00
1.426059999999999945e+02,1.757653304268174566e+00,1.778561610609403099e+00,1.811273370153163809e+00
1.468000000000000114e+02,1.757590632453895907e+00,1.783072622075114300e+00,1.834483034666937629e+00
1.509939999999999998e+02,1.783219654500701079e+00,1.814644652893715682e+00,1.856189822857210014e+00
1.551889999999999930e+02,1.797675244050628951e+00,1.807839480867468485e+00,1.862577809244329474e+00
1.593830000000000098e+02,1.809941691715924561e+00,1.809941691715924561e+00,1.900420373529774443e+00
1.656750000000000114e+02,1.812966779371068204e+00,1.832876434089999229e+00,1.903487529766322073e+00
1.698689999999999998e+02,1.823376317881138853e+00,1.823376317881138853e+00,1.882769209670023258e+00
1.740629999999999882e+02,1.819650989841338884e+00,1.819650989841338884e+00,1.895842476167272306e+00
1.782570000000000050e+02,1.842906346412532592e+00,1.842906346412532592e+00,1.923080630257461676e+00
1.824519999999999982e+02,1.819550860331381692e+00,1.835160454429613397e+00,1.941292313266618219e+00
1.866459999999999866e+02,1.835486183937476534e+00,1.857047875034136819e+00,1.931144333103605115e+00
1.908400000000000034e+02,1.842713869953027661e+00,1.887220334375940389e+00,1.936913295179539141e+00
1.950349999999999966e+02,1.855877910954098375e+00,1.867030001546315710e+00,1.946127047837079793e+00
1.992290000000000134e+02,1.872002919694414569e+00,1.872002919694414569e+00,1.963316869728758851e+00


==> csvfiles/mainfigure/imagnet512_100_2_different_w.csv <==
0.000000000000000000e+00,2.560000000000000053e+00,2.560000000000000053e+00,2.560000000000000053e+00
1.000000000000000056e-01,2.403119815208500931e+00,2.375694889574287316e+00,2.380068544046972434e+00
2.000000000000000111e-01,2.273665753743081552e+00,2.206002631432628647e+00,2.220010331447970664e+00
2.999999999999999889e-01,2.135883248455189509e+00,2.048211289970433668e+00,2.065365627110872904e+00
4.000000000000000222e-01,2.063832244857539688e+00,1.923531722958228940e+00,1.976703524719788829e+00
5.000000000000000000e-01,1.994000450549793690e+00,1.845492711694875831e+00,1.928133162237384290e+00
5.999999999999999778e-01,1.963214676182344354e+00,1.763162803555063052e+00,1.872002919694414569e+00
6.999999999999999556e-01,1.944802454780179879e+00,1.730730870910523800e+00,1.872404579291795823e+00
8.000000000000000444e-01,1.951585142722310540e+00,1.735376615558342772e+00,1.900915908974381896e+00
9.000000000000000222e-01,1.987161373441622469e+00,1.762236137174378214e+00,1.963316869728758851e+00
1.000000000000000000e+00,2.030298356142302030e+00,1.807560276110470987e+00,2.069063916366659317e+00
1.100000000000000089e+00,2.094040263382499045e+00,1.882692246991373386e+00,2.217907328011123891e+00
1.199999999999999956e+00,2.163335788615275312e+00,1.976719607038725179e+00,2.390089091898365048e+00
1.300000000000000044e+00,2.248925026611475975e+00,2.093207703925315855e+00,2.581082597554161140e+00
1.399999999999999911e+00,2.349740217315222868e+00,2.254158671745825515e+00,2.844276365874457646e+00
1.500000000000000000e+00,2.474987721775238292e+00,2.429601663720413196e+00,3.115482161398551497e+00
1.600000000000000089e+00,2.606924098353103680e+00,2.637819742028108205e+00,3.466878749048078134e+00
1.699999999999999956e+00,2.765526903277260473e+00,2.872480354188869711e+00,3.782839624656322286e+00
1.800000000000000044e+00,2.923641532472923021e+00,3.114873496717468271e+00,4.124132263981146629e+00
1.899999999999999911e+00,3.101809553278097376e+00,3.417268041809347956e+00,4.515196087972665140e+00
2.000000000000000000e+00,3.301259695600021971e+00,3.724525644852413109e+00,4.970402331251427164e+00


==> csvfiles/mainfigure/imagnet64_100_2_different_w.csv <==
-1.000000000000000000e+00,3.996207620349860434e+00,4.710524527544740714e+00,5.239185425229922366e+00
-6.600000000000000311e-01,2.964176643587307591e+00,3.243345037689145283e+00,3.529503340581143789e+00
-3.300000000000000155e-01,2.246513199515081105e+00,2.280301718535396649e+00,2.332579057914117904e+00
1.000000000000000056e-01,1.522269528345823852e+00,1.531691372848259736e+00,1.534417751715812184e+00
2.000000000000000111e-01,1.384641001922063186e+00,1.391864169511000560e+00,1.403980451471575908e+00
2.999999999999999889e-01,1.275815737090334245e+00,1.272132791828713083e+00,1.281965234314286661e+00
4.000000000000000222e-01,1.185650879702319527e+00,1.177305657758038304e+00,1.200655187036689497e+00
5.000000000000000000e-01,1.117331891854596915e+00,1.093962437033984658e+00,1.129023878495218680e+00
5.999999999999999778e-01,1.066513993451620568e+00,1.028737781659692097e+00,1.069362416295039475e+00
6.999999999999999556e-01,1.053591527580102660e+00,9.842392859708621877e-01,1.017916890744102965e+00
7.500000000000000000e-01,1.050795849675622451e+00,9.573732883200261057e-01,1.000903596391255590e+00
8.000000000000000444e-01,1.052600788270052767e+00,9.476005592570023728e-01,9.816451984660186092e-01
8.499999999999999778e-01,1.053133636779548299e+00,9.374183951773379375e-01,9.703056399440472823e-01
9.000000000000000222e-01,1.071548865622448332e+00,9.248606395941503244e-01,9.658081835119483038e-01
1.000000000000000000e+00,1.108809716875111429e+00,9.311003728775649746e-01,9.849617331496719475e-01
1.100000000000000089e+00,1.159553683824837478e+00,9.564256928701139193e-01,1.024036779972798739e+00
1.199999999999999956e+00,1.227229769594573972e+00,9.974642257086790975e-01,1.078489153778968035e+00
1.300000000000000044e+00,1.318951688987859416e+00,1.063344450561366283e+00,1.139149149966753427e+00
1.399999999999999911e+00,1.427294703588143809e+00,1.138907447788210625e+00,1.220296085724438706e+00
1.500000000000000000e+00,1.539634194047771576e+00,1.229368471724468170e+00,1.309629304043517406e+00
1.600000000000000089e+00,1.659972310746508528e+00,1.338744884541640090e+00,1.433336475349143102e+00
1.699999999999999956e+00,1.796793694404597019e+00,1.459192381755110235e+00,1.566241383059847614e+00
1.800000000000000044e+00,1.949052277886804907e+00,1.590171204172930786e+00,1.705204990229491679e+00
1.899999999999999911e+00,2.100720272383679088e+00,1.748159190165291310e+00,1.877780175355757919e+00
2.000000000000000000e+00,2.272254512051827824e+00,1.921850668523471750e+00,2.049181055794635942e+00
2.200000000000000178e+00,2.595077222597702793e+00,2.307784031428868232e+00,2.464734324083057260e+00
2.250000000000000000e+00,2.697879038584186429e+00,2.415064941050412362e+00,2.569072688213064559e+00
2.500000000000000000e+00,3.194549655809839628e+00,2.979910692267889072e+00,3.161069638812457505e+00


==> csvfiles/mainfigure/imagnet64_100_different_training.csv <==
7.299999999999999822e+00,1.431269229760332440e+00
1.569999999999999929e+01,1.214843555296234001e+00
2.089999999999999858e+01,1.139584915334774351e+00
2.410000000000000142e+01,1.074055378168732977e+00
2.719999999999999929e+01,1.046987965805268317e+00
3.139999999999999858e+01,9.979270049171924395e-01
3.250000000000000000e+01,9.953191835977407420e-01
3.350000000000000000e+01,9.903138171800408562e-01
3.460000000000000142e+01,9.690366688078226876e-01
3.560000000000000142e+01,9.722241906333825012e-01
3.670000000000000284e+01,9.615898472085226967e-01
3.770000000000000284e+01,9.506368413950159191e-01
3.870000000000000284e+01,9.428584027235834553e-01
3.979999999999999716e+01,9.355453757021505723e-01
4.079999999999999716e+01,9.213553142537721508e-01
4.189999999999999858e+01,9.314396758034375612e-01
4.289999999999999858e+01,9.279546957115629713e-01
4.400000000000000000e+01,9.213553142537721508e-01
4.500000000000000000e+01,9.243315740452925366e-01
4.610000000000000142e+01,9.289497687340658727e-01
4.710000000000000142e+01,9.304117338980673058e-01
4.820000000000000284e+01,9.396757333601128970e-01
4.920000000000000284e+01,9.390508624752934574e-01
5.029999999999999716e+01,9.425453347438184082e-01
5.450000000000000000e+01,9.606499802157149048e-01
5.870000000000000284e+01,9.850446865705040356e-01
6.289999999999999858e+01,1.013405598906533367e+00
6.709999999999999432e+01,1.049365662247866871e+00
7.129999999999999716e+01,1.085292356472425279e+00
7.448000000000000398e+01,1.113921727803051542e+00
7.750000000000000000e+01,1.144204567234009762e+00
8.279999999999999716e+01,1.163024964166528896e+00
8.700000000000000000e+01,1.181550415791367881e+00
9.120000000000000284e+01,1.206275388451216291e+00
9.540000000000000568e+01,1.217555924108587595e+00
1.005999999999999943e+02,1.270881296913884295e+00
1.059000000000000057e+02,1.290431519636819235e+00
1.110999999999999943e+02,1.290163744078471009e+00
1.162999999999999972e+02,1.307069412758498528e+00
1.210999999999999943e+02,1.314794772236608456e+00
1.267999999999999972e+02,1.317070155412269461e+00
1.310000000000000000e+02,1.322614870709696078e+00
1.363000000000000114e+02,1.360049795191704991e+00
1.425999999999999943e+02,1.396036528386718656e+00
1.488000000000000114e+02,1.404420437416118439e+00
1.555000000000000000e+02,1.418002684592463813e+00
1.676999999999999886e+02,1.432006146432841742e+00
1.803000000000000114e+02,1.466165104955957421e+00
1.929000000000000057e+02,1.476190199717319462e+00
2.055000000000000000e+02,1.503259794951754769e+00


==> csvfiles/mainfigure/imagnet64_100_different_w.csv <==
-1.000000000000000000e+00,3.698796256500306079e+00,4.299913079772833768e+00,5.288123984820923162e+00
-7.500000000000000000e-01,3.105727661668660211e+00,3.358323550386324019e+00,4.003170710691269285e+00
-5.000000000000000000e-01,2.588160562272134868e+00,2.622415906434180322e+00,2.889542494583308141e+00
-2.500000000000000000e-01,2.092990498059248861e+00,2.074040714020065401e+00,2.129419395567120787e+00
0.000000000000000000e+00,1.683412023975710436e+00,1.683412023975710436e+00,1.683412023975710436e+00
1.000000000000000056e-01,1.533590730942938407e+00,1.544697229310838749e+00,1.566284463847343655e+00
2.000000000000000111e-01,1.413345411007301156e+00,1.416739371002638803e+00,1.468231331050127597e+00
2.999999999999999889e-01,1.316927292459398879e+00,1.289033946876590342e+00,1.369457206384698145e+00
4.000000000000000222e-01,1.257685221416253052e+00,1.186115326774977108e+00,1.285616184305664822e+00
5.000000000000000000e-01,1.226048714897827185e+00,1.092404592195742152e+00,1.226363223265340974e+00
5.999999999999999778e-01,1.214843555296234001e+00,1.024980730586760869e+00,1.173775045262293482e+00
6.999999999999999556e-01,1.228009759004653700e+00,9.779040305937283240e-01,1.139734671068822536e+00
7.500000000000000000e-01,1.246358758903695296e+00,9.592464611650728390e-01,1.129055016777375853e+00
8.000000000000000444e-01,1.261658919328765505e+00,9.447307365544399538e-01,1.121868018384646115e+00
8.499999999999999778e-01,1.292014232079342628e+00,9.312719818060888333e-01,1.113921727803051542e+00
9.000000000000000222e-01,1.329355008578457786e+00,9.297914422910132926e-01,1.116839622113327879e+00
9.499999999999999556e-01,1.371717220372802526e+00,9.279546957115629713e-01,1.115451506529286707e+00
1.000000000000000000e+00,1.415198531023923456e+00,9.332418734529251969e-01,1.124603497974501209e+00
1.100000000000000089e+00,1.524251973645391445e+00,9.633487213907114821e-01,1.165135591957951577e+00
1.199999999999999956e+00,1.640708183155578537e+00,1.018654018507140657e+00,1.221396643194485154e+00
1.300000000000000044e+00,1.770584271899853679e+00,1.085364515064253466e+00,1.301375283466494226e+00
1.399999999999999911e+00,1.927720630731537987e+00,1.168227950788076175e+00,1.406582583979714585e+00
1.500000000000000000e+00,2.084604298839377368e+00,1.266880978984655126e+00,1.514570846792800740e+00


==> csvfiles/mainfigure/imagnet64_different_training_all.csv <==
1.040000000000000036e+01,1.350559409809291900e+00,1.405138548105863361e+00,1.830590789466341572e+00
1.459999999999999964e+01,1.247771556435869345e+00,1.265647510090015304e+00,1.561599909093325467e+00
1.880000000000000071e+01,1.192475608690571010e+00,1.192475608690571010e+00,1.397635554452254958e+00
2.300000000000000000e+01,1.146811184162596309e+00,1.146811184162596309e+00,1.310771240430852469e+00
3.139999999999999858e+01,1.050795849675622451e+00,1.066513993451620568e+00,1.108809716875111429e+00
3.560000000000000142e+01,9.915317696504060141e-01,1.038167999885782677e+00,1.031030034503951587e+00
3.979999999999999716e+01,9.686936087411980312e-01,1.032641939186867086e+00,9.917207257659621522e-01
4.189999999999999858e+01,9.546990154454648714e-01,1.024898170073452519e+00,9.689469429394610422e-01
4.400000000000000000e+01,9.386088629257337557e-01,1.028756961125834257e+00,9.533224436224895237e-01
4.610000000000000142e+01,9.465965807003119403e-01,1.023863478572628161e+00,9.575325531406555513e-01
4.820000000000000284e+01,9.410622786856485122e-01,1.021786900006607102e+00,9.484706602908070661e-01
5.029999999999999716e+01,9.331165644501367984e-01,1.020363321878970719e+00,9.415268145449018355e-01
5.239999999999999858e+01,9.253390040503548519e-01,1.026921557398198015e+00,9.376387825952740007e-01
5.660000000000000142e+01,9.248606395941503244e-01,1.028737781659692097e+00,9.311003728775649746e-01
6.079999999999999716e+01,9.313896186575070235e-01,1.025681806440878585e+00,9.322109501664850306e-01
6.500000000000000000e+01,9.387164785907873288e-01,1.033334798867163062e+00,9.418672366387981221e-01
6.920000000000000284e+01,9.618608152941142686e-01,1.052243946724672918e+00,9.697420186022351896e-01
7.340000000000000568e+01,9.658081835119483038e-01,1.069362416295039475e+00,9.849617331496719475e-01
7.759000000000000341e+01,9.883644678193042044e-01,1.061603432008704218e+00,1.009287370092781577e+00
8.170000000000000284e+01,1.005275975192327031e+00,1.082462809705810436e+00,1.019677947226340198e+00
8.590000000000000568e+01,1.014883001454438771e+00,1.084497851690017667e+00,1.032401528975996685e+00
9.009999999999999432e+01,1.021458958527515115e+00,1.098270909163997500e+00,1.044241318557167064e+00
9.850000000000000000e+01,1.051106655514701504e+00,1.123857514762097054e+00,1.063325703864464122e+00
1.027000000000000028e+02,1.069682697070880373e+00,1.132253400906084950e+00,1.079059735935431918e+00
1.069000000000000057e+02,1.086082764086537811e+00,1.148823536398769773e+00,1.117693814766808735e+00
1.110999999999999943e+02,1.102304690311600499e+00,1.159627926597242453e+00,1.128165282279002035e+00
1.152999999999999972e+02,1.117604146091534689e+00,1.173533016004636886e+00,1.153790251313655535e+00
1.195000000000000000e+02,1.130783792363689644e+00,1.180360585285407105e+00,1.153388912490385332e+00
1.237000000000000028e+02,1.139575635996141756e+00,1.183202694614260420e+00,1.158224514947895800e+00
1.279000000000000057e+02,1.144464452642862229e+00,1.188911920179227977e+00,1.172804102421752814e+00
1.320999999999999943e+02,1.154507531017131106e+00,1.198200168568678059e+00,1.178731781176090898e+00
1.363000000000000114e+02,1.167176799872483350e+00,1.210557361174272373e+00,1.203368302942735557e+00
1.405000000000000000e+02,1.186315018330946325e+00,1.220976159218168489e+00,1.220356248961789625e+00
1.446999999999999886e+02,1.187337312659973776e+00,1.226757569364445910e+00,1.233289513260773074e+00
1.488000000000000114e+02,1.198588931241368227e+00,1.229148717146918202e+00,1.244089231782510740e+00
1.530000000000000000e+02,1.196293070651907486e+00,1.225554204136725334e+00,1.221729954206822066e+00
1.571999999999999886e+02,1.206180004935295091e+00,1.229900956688064539e+00,1.240568972263018654e+00
1.614000000000000057e+02,1.218188627013969905e+00,1.238039793342444295e+00,1.247001930073285081e+00
1.655999999999999943e+02,1.212604728867781478e+00,1.238788855059470118e+00,1.256195745242653983e+00
1.950000000000000000e+02,1.251304593751292327e+00,1.271739406986650334e+00,1.287945226946092925e+00
1.991999999999999886e+02,1.247634616368541449e+00,1.283988947486144339e+00,1.289722579771263034e+00
2.034000000000000057e+02,1.257543363739078046e+00,1.288784944626279572e+00,1.296633074547707487e+00
2.055000000000000000e+02,1.259131525608601532e+00,1.301009983925220714e+00,1.291053178729901552e+00


==> csvfiles/synthetic_train/cifar10_synthetic_train.csv <==
0.000000000000000000e+00,1.979999999999999982e+00,1.229999999999999982e+00,1.229999999999999982e+00
1.000000000000000000e+01,2.223804582658274409e+00,1.398429116389839910e+00,1.085180777645799788e+00
2.000000000000000000e+01,2.446213241959187545e+00,1.523102994359974760e+00,1.122443407487724532e+00
3.000000000000000000e+01,2.450045943987960495e+00,1.705808250103207246e+00,1.177951648847731292e+00
4.000000000000000000e+01,2.502796329465549974e+00,1.742168326205471907e+00,1.235863658723182379e+00
5.000000000000000000e+01,2.535117211253700820e+00,1.900387401240404284e+00,1.257820584248527052e+00
6.000000000000000000e+01,2.569255081815863484e+00,1.904941908430633379e+00,1.259816951957497100e+00
7.000000000000000000e+01,2.679112649464102436e+00,2.090333135100897799e+00,1.330273400152779395e+00


==> csvfiles/synthetic_train/cifar10_synthetic_train_2.csv <==
0.000000000000000000e+00,2.038041733975364256e+00,1.409999999999999920e+00,1.41E+00
1.000000000000000000e+01,2.223804582658274409e+00,1.335983327112435060e+00,1.409999999999999920e+00
2.000000000000000000e+01,2.446213241959187545e+00,1.371941821431808428e+00,1.409999999999999920e+00
3.000000000000000000e+01,2.450045943987960495e+00,1.423248034026758146e+00,1.409999999999999920e+00
4.000000000000000000e+01,2.502796329465549974e+00,1.485282581137360891e+00,1.409999999999999920e+00
5.000000000000000000e+01,2.535117211253700820e+00,1.518224226008274336e+00,1.409999999999999920e+00
6.000000000000000000e+01,2.569255081815863484e+00,1.523702355411792331e+00,1.409999999999999920e+00
7.000000000000000000e+01,2.679112649464102436e+00,1.581039601630144009e+00,1.409999999999999920e+00

==> csvfiles/synthetic_train/cifar10_synthetic_train_3.csv <==
0.00E+00,2.04E+00,1.41E+00,1.41E+00,2.04E+00
1.00E+01,2.22E+00,1.34E+00,1.41E+00,2.04E+00
2.00E+01,2.45E+00,1.37E+00,1.41E+00,2.04E+00
3.00E+01,2.45E+00,1.42E+00,1.41E+00,2.04E+00
4.00E+01,2.50E+00,1.49E+00,1.41E+00,2.04E+00
5.00E+01,2.54E+00,1.52E+00,1.41E+00,2.04E+00
6.00E+01,2.57E+00,1.52E+00,1.41E+00,2.04E+00
7.00E+01,2.68E+00,1.58E+00,1.41E+00,2.04E+00

==> csvfiles/synthetic_train/ffhq64_synthetic_train.csv <==
0.00E+00,2.39E+00,1.04E+00,1.04E+00
1.00E+01,2.90E+00,1.03E+00,1.04E+00
2.00E+01,2.94E+00,1.10E+00,1.04
3.00E+01,3.10E+00,1.25E+00,1.04
4.00E+01,3.26E+00,1.14E+00,1.04
5.00E+01,3.35E+00,1.17E+00,1.04
6.00E+01,3.43E+00,1.18E+00,1.04

==> csvfiles/synthetic_train/ffhq64_synthetic_train_2.csv <==
0.00E+00,2.39E+00,1.04E+00,1.04E+00,2.39E+00
1.00E+01,2.90E+00,1.03E+00,1.04E+00,2.39E+00
2.00E+01,2.94E+00,1.10E+00,1.04,2.39E+00
3.00E+01,3.10E+00,1.25E+00,1.04,2.39E+00
4.00E+01,3.26E+00,1.14E+00,1.04,2.39E+00
5.00E+01,3.35E+00,1.17E+00,1.04,2.39E+00
6.00E+01,3.43E+00,1.18E+00,1.04,2.39E+00
